Distributed Deep Joint Source-Channel Coding with Decoder-Only Side Information

We consider low-latency image transmission over a noisy wireless channel when correlated side information is present only at the receiver side (the Wyner-Ziv scenario). In particular, we are interested in developing practical schemes using a data-driven joint source-channel coding (JSCC) approach, which has been previously shown to outperform conventional separation-based approaches in the practical finite blocklength regimes, and to provide graceful degradation with channel quality. We propose a novel neural network architecture that incorporates the decoder-only side information at multiple stages at the receiver side. Our results demonstrate that the proposed method succeeds in integrating the side information, yielding improved performance at all channel conditions in terms of the various quality measures considered here, especially at low channel signal-to-noise ratios (SNRs) and small bandwidth ratios (BRs). We have made the source code of the proposed method public to enable further research, and the reproducibility of the results.

==> results/Cityscape_16_DeepJSCCWZ.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZ,16,-5.0,1.6937612295150757,0.26709720492362976,5.686664371751249E-4,0.06704489141702652,0.020246559754014015,0.9876260757446289,0.006420839112251997,33.82308578491211,2.3636412620544434,0.954266369342804,0.018067071214318275,1.6709483861923218,0.24797846376895905,9.260195074602962E-4,0.08285181224346161,0.020946357399225235,0.9841070771217346,0.006315705366432667,31.930814743041992,2.604529619216919,0.9421288967132568,0.02050604298710823
Cityscape,DeepJSCCWZ,16,-4.0,1.68629789352417,0.2665284276008606,5.498159443959594E-4,0.065611332654953,0.019941672682762146,0.9881389141082764,0.006174176465719938,33.98393630981445,2.3796627521514893,0.955531895160675,0.017786042764782906,1.6887561082839966,0.24704526364803314,9.029455832205713E-4,0.08117621392011642,0.02071877010166645,0.9846762418746948,0.006122436374425888,32.048622131347656,2.6085915565490723,0.9434687495231628,0.020122746005654335
Cityscape,DeepJSCCWZ,16,-3.0,1.6945888996124268,0.26754382252693176,5.351492436602712E-4,0.06468162685632706,0.019919851794838905,0.9885329008102417,0.005960990209132433,34.110042572021484,2.3836939334869385,0.9565162062644958,0.017353668808937073,1.6909923553466797,0.23085592687129974,8.776348549872637E-4,0.07991434633731842,0.02052619867026806,0.9851416349411011,0.005986006464809179,32.18515396118164,2.6148860454559326,0.9445862174034119,0.01979660987854004
Cityscape,DeepJSCCWZ,16,-2.0,1.6955138444900513,0.24718503654003143,5.239442689344287E-4,0.06398677080869675,0.019693106412887573,0.9888235330581665,0.0058169616386294365,34.208763122558594,2.387763738632202,0.9572151303291321,0.01710483431816101,1.672152042388916,0.2577868700027466,8.575794636271894E-4,0.07900488376617432,0.02050071768462658,0.9855867028236389,0.005744560156017542,32.28899383544922,2.624641180038452,0.9455734491348267,0.019437557086348534
Cityscape,DeepJSCCWZ,16,-1.0,1.6999679803848267,0.2706591784954071,5.15344028826803E-4,0.06348748505115509,0.01964288018643856,0.9890767335891724,0.005700655281543732,34.277809143066406,2.3750956058502197,0.9578166007995605,0.016894100233912468,1.6781384944915771,0.25011903047561646,8.437404758296907E-4,0.07851630449295044,0.0202606413513422,0.9858953356742859,0.0056640165857970715,32.36343765258789,2.616081953048706,0.9463407397270203,0.01927519217133522
Cityscape,DeepJSCCWZ,16,0.0,1.6990315914154053,0.28050553798675537,5.068591563031077E-4,0.06289705634117126,0.019577203318476677,0.9893197417259216,0.005581111181527376,34.36544418334961,2.3896360397338867,0.9583975672721863,0.016686221584677696,1.6822057962417603,0.24404338002204895,8.291563135571778E-4,0.07787248492240906,0.020230215042829514,0.9861973524093628,0.005498189944773912,32.44370651245117,2.619269847869873,0.9469929933547974,0.018926776945590973
Cityscape,DeepJSCCWZ,16,1.0,1.6998302936553955,0.26866617798805237,5.003180122002959E-4,0.06263013184070587,0.019473446533083916,0.9895171523094177,0.005456916522234678,34.4184684753418,2.3768270015716553,0.9588186740875244,0.01641511172056198,1.6735113859176636,0.23081430792808533,8.189550717361271E-4,0.07763123512268066,0.02023906074464321,0.9864239692687988,0.005448597948998213,32.499061584472656,2.620274066925049,0.9475474953651428,0.018875394016504288
Cityscape,DeepJSCCWZ,16,2.0,1.686889886856079,0.2532648742198944,4.935967735946178E-4,0.06206642463803291,0.019474945962429047,0.9896913170814514,0.00535552529618144,34.484519958496094,2.385690927505493,0.9591906666755676,0.01633661612868309,1.6758699417114258,0.24958650767803192,8.088460890576243E-4,0.07691942155361176,0.02003997378051281,0.9866605997085571,0.0053452420979738235,32.568565368652344,2.6298749446868896,0.9480440616607666,0.018638307228684425
Cityscape,DeepJSCCWZ,16,3.0,1.6955046653747559,0.2697039544582367,4.885532543994486E-4,0.06170837581157684,0.019361184909939766,0.9898170232772827,0.005296214483678341,34.53243637084961,2.387953758239746,0.9594405293464661,0.016238650307059288,1.6678547859191895,0.24954119324684143,8.014342747628689E-4,0.07656094431877136,0.020021794363856316,0.9868153929710388,0.005283694248646498,32.61090087890625,2.633018970489502,0.9483010172843933,0.018567338585853577
Cityscape,DeepJSCCWZ,16,4.0,1.699219822883606,0.2657235264778137,4.849805263802409E-4,0.06143602356314659,0.01927036978304386,0.9899152517318726,0.005229263566434383,34.5670051574707,2.3889331817626953,0.9596168994903564,0.01614106446504593,1.678488850593567,0.24505920708179474,7.953800377435982E-4,0.07626379281282425,0.02007308229804039,0.986937403678894,0.00521880853921175,32.64706802368164,2.633235216140747,0.9485650658607483,0.018416408449411392
Cityscape,DeepJSCCWZ,16,5.0,1.6913713216781616,0.2594678997993469,4.826240474358201E-4,0.06129409372806549,0.019217468798160553,0.9899811148643494,0.005182502791285515,34.584468841552734,2.3785881996154785,0.9597081542015076,0.016055917367339134,1.6864889860153198,0.2483995109796524,7.918465416878462E-4,0.07608024775981903,0.019890071824193,0.9870471954345703,0.005169786047190428,32.662113189697266,2.6255719661712646,0.9486873149871826,0.018364008516073227


==> results/Cityscape_16_DeepJSCCWZBaseline.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZBaseline,16,-5.0,1.4835002422332764,0.17602144181728363,0.0024879013653844595,0.325009286403656,0.02967262640595436,0.8959648013114929,0.01713280752301216,26.975269317626953,1.5284383296966553,0.7680855989456177,0.03590612858533859,1.4729946851730347,0.16646184027194977,0.0034618997015058994,0.3421954810619354,0.032974135130643845,0.883704662322998,0.02250046096742153,25.71524429321289,2.087432384490967,0.7425023913383484,0.0475304052233696
Cityscape,DeepJSCCWZBaseline,16,-4.0,1.505885362625122,0.19623543322086334,0.002222140319645405,0.3063820004463196,0.02895202673971653,0.9102630019187927,0.014720963314175606,27.499969482421875,1.5223283767700195,0.7885445356369019,0.03344972804188728,1.5164140462875366,0.18938709795475006,0.00306349596939981,0.32353705167770386,0.03254576027393341,0.8998380303382874,0.019317414611577988,26.26325798034668,2.059175968170166,0.7644468545913696,0.04450836777687073
Cityscape,DeepJSCCWZBaseline,16,-3.0,1.5132652521133423,0.19196046888828278,0.0019902491476386786,0.2878374457359314,0.029064228758215904,0.9226568937301636,0.012975549325346947,28.00375747680664,1.5131293535232544,0.807752788066864,0.03135652467608452,1.4983890056610107,0.22799938917160034,0.00276379962451756,0.3056091070175171,0.032119765877723694,0.9131842851638794,0.01744445599615574,26.74298667907715,2.07134747505188,0.7847431302070618,0.04196617752313614
Cityscape,DeepJSCCWZBaseline,16,-2.0,1.51937997341156,0.20222291350364685,0.0017904300475493073,0.26970183849334717,0.02866378054022789,0.9333001971244812,0.01121473591774702,28.49140167236328,1.5019893646240234,0.8253445029258728,0.028820650652050972,1.489104986190796,0.18579131364822388,0.002475884510204196,0.2887933850288391,0.03252940997481346,0.9250435829162598,0.01491598505526781,27.2412109375,2.0650269985198975,0.8037405014038086,0.038764506578445435
Cityscape,DeepJSCCWZBaseline,16,-1.0,1.530229926109314,0.20408089458942413,0.0016224861610680819,0.2545431852340698,0.027710527181625366,0.9421830773353577,0.009744331240653992,28.94919776916504,1.5019444227218628,0.8405444622039795,0.026741845533251762,1.5101070404052734,0.22337068617343903,0.002243428025394678,0.2728707790374756,0.032072439789772034,0.9348464608192444,0.013138811103999615,27.69454574584961,2.0718963146209717,0.8207876682281494,0.03610534965991974
Cityscape,DeepJSCCWZBaseline,16,0.0,1.5230718851089478,0.19861342012882233,0.0014764706138521433,0.24019235372543335,0.02706836722791195,0.9495436549186707,0.008463369682431221,29.38442039489746,1.4913984537124634,0.8539494872093201,0.02473527006804943,1.497783899307251,0.1782451868057251,0.0020414674654603004,0.2587175667285919,0.03144168481230736,0.943099319934845,0.011562956497073174,28.121793746948242,2.0557992458343506,0.8356271982192993,0.033513519912958145
Cityscape,DeepJSCCWZBaseline,16,1.0,1.5330324172973633,0.20101799070835114,0.0013540578074753284,0.22758913040161133,0.026599422097206116,0.9558074474334717,0.007405902724713087,29.788814544677734,1.4961142539978027,0.8654734492301941,0.02287372015416622,1.5131752490997314,0.2063392549753189,0.0018663264345377684,0.24558401107788086,0.03092452511191368,0.9503321051597595,0.010129322297871113,28.538801193237305,2.0690696239471436,0.8486499190330505,0.031033726409077644
Cityscape,DeepJSCCWZBaseline,16,2.0,1.5516750812530518,0.21922771632671356,0.0012481786543503404,0.21628183126449585,0.025738680735230446,0.9610415697097778,0.006552408449351788,30.168792724609375,1.489599347114563,0.8751339316368103,0.021446015685796738,1.5212286710739136,0.21124522387981415,0.0017168160993605852,0.23366951942443848,0.029771961271762848,0.9562050104141235,0.008839900605380535,28.91846466064453,2.060354709625244,0.8596439957618713,0.02876264415681362
Cityscape,DeepJSCCWZBaseline,16,3.0,1.5553663969039917,0.22343504428863525,0.001162004191428423,0.20663514733314514,0.02534182369709015,0.9652491211891174,0.005842852406203747,30.500991821289062,1.4836782217025757,0.8831570148468018,0.02011820673942566,1.5412801504135132,0.21451552212238312,0.0015972016844898462,0.22415997087955475,0.02948344126343727,0.9610370993614197,0.007892485707998276,29.24712562561035,2.052968740463257,0.8687679171562195,0.02709638513624668
Cityscape,DeepJSCCWZBaseline,16,4.0,1.5658996105194092,0.2212340235710144,0.0010912512661889195,0.19852949678897858,0.02479540929198265,0.9688275456428528,0.005258754827082157,30.793603897094727,1.481797456741333,0.8899779915809631,0.018965130671858788,1.5274287462234497,0.1996222585439682,0.001499050878919661,0.21588030457496643,0.0289177056401968,0.9649377465248108,0.007017592899501324,29.539403915405273,2.0516130924224854,0.8762912154197693,0.025439320132136345
Cityscape,DeepJSCCWZBaseline,16,5.0,1.5709556341171265,0.22573386132717133,0.001033128472045064,0.1916959434747696,0.024151140823960304,0.9716892242431641,0.004804197233170271,31.0502872467041,1.4802175760269165,0.8954604268074036,0.018042489886283875,1.5417739152908325,0.20855477452278137,0.0014202214078977704,0.20870652794837952,0.02849910967051983,0.9681617021560669,0.00642461096867919,29.788286209106445,2.052380084991455,0.882600724697113,0.024212835356593132


==> results/Cityscape_16_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZBaseline2,16,-5.0,1.6861462593078613,0.2686654031276703,5.596288829110563E-4,0.06608569622039795,0.020183619111776352,0.987717866897583,0.006392092444002628,33.87710189819336,2.336270570755005,0.9549523591995239,0.017676502466201782,1.6756094694137573,0.2422063946723938,9.15714364964515E-4,0.08148021250963211,0.021000897511839867,0.9842021465301514,0.006306302268058062,31.950668334960938,2.5811736583709717,0.943183958530426,0.020115291699767113
Cityscape,DeepJSCCWZBaseline2,16,-4.0,1.691941738128662,0.2595125436782837,5.435195052996278E-4,0.06499691307544708,0.01984429359436035,0.9881544709205627,0.006097560748457909,34.01409912109375,2.3456530570983887,0.9559504389762878,0.017258666455745697,1.6931190490722656,0.2499619573354721,8.865207200869918E-4,0.080092653632164,0.020683137699961662,0.9847615957260132,0.006070574279874563,32.098453521728516,2.570911407470703,0.9443950653076172,0.019675718620419502
Cityscape,DeepJSCCWZBaseline2,16,-3.0,1.6974660158157349,0.27461758255958557,5.307813407853246E-4,0.0641154944896698,0.019806744530797005,0.9885091185569763,0.00598794175311923,34.1313362121582,2.350045919418335,0.9567646980285645,0.01701856218278408,1.672752857208252,0.25692781805992126,8.676595170982182E-4,0.07908739894628525,0.02045002207159996,0.9852119088172913,0.005871234927326441,32.18864440917969,2.5648887157440186,0.9454296231269836,0.01930214650928974
Cityscape,DeepJSCCWZBaseline2,16,-2.0,1.6960691213607788,0.2839868664741516,5.190132069401443E-4,0.0634416937828064,0.019611330702900887,0.9888089895248413,0.005806214176118374,34.231056213378906,2.3490262031555176,0.9574493169784546,0.01679038442671299,1.6652005910873413,0.23619729280471802,8.474761270917952E-4,0.07823574542999268,0.020166581496596336,0.9856283068656921,0.005701173562556505,32.30467224121094,2.5762083530426025,0.9463354349136353,0.018956102430820465
Cityscape,DeepJSCCWZBaseline2,16,-1.0,1.6954349279403687,0.281247615814209,5.094456719234586E-4,0.06293444335460663,0.019599460065364838,0.9890652894973755,0.005680204834789038,34.31312942504883,2.3405091762542725,0.9580516815185547,0.016520516946911812,1.6642184257507324,0.24559059739112854,8.341057691723108E-4,0.07771575450897217,0.020173531025648117,0.9859670400619507,0.005550558678805828,32.37910461425781,2.5743155479431152,0.9471367001533508,0.01861967146396637
Cityscape,DeepJSCCWZBaseline2,16,0.0,1.7006983757019043,0.2746453285217285,5.018836818635464E-4,0.062415361404418945,0.01943323016166687,0.9893028140068054,0.0055426061153411865,34.38407897949219,2.3394625186920166,0.9586365818977356,0.016253607347607613,1.6756993532180786,0.2253739982843399,8.181778248399496E-4,0.07705262303352356,0.020128339529037476,0.9862661957740784,0.005438093561679125,32.467098236083984,2.5726547241210938,0.9478217363357544,0.018417365849018097
Cityscape,DeepJSCCWZBaseline2,16,1.0,1.6889134645462036,0.25936010479927063,4.939506179653108E-4,0.06173576042056084,0.019333478063344955,0.989518940448761,0.005441868212074041,34.46016311645508,2.344758987426758,0.959101140499115,0.016094151884317398,1.669963002204895,0.2317555844783783,8.073088247328997E-4,0.07633595168590546,0.019939489662647247,0.9865182042121887,0.005358982365578413,32.530677795410156,2.576104164123535,0.9483148455619812,0.018295608460903168
Cityscape,DeepJSCCWZBaseline2,16,2.0,1.697718858718872,0.25497889518737793,4.87867888296023E-4,0.06139645352959633,0.01928970403969288,0.9896832704544067,0.00533957639709115,34.512447357177734,2.340024709701538,0.9594882130622864,0.015932176262140274,1.6654740571975708,0.24006468057632446,7.964575779624283E-4,0.07597706466913223,0.019924776628613472,0.9867598414421082,0.005217236932367086,32.58750534057617,2.566948652267456,0.9488826394081116,0.018086601048707962
Cityscape,DeepJSCCWZBaseline2,16,3.0,1.6993956565856934,0.2711825370788574,4.8337256885133684E-4,0.061216089874506,0.01928107626736164,0.9898297190666199,0.005248339846730232,34.556766510009766,2.338686227798462,0.959784209728241,0.015799405053257942,1.673007607460022,0.25313693284988403,7.906046230345964E-4,0.0757368877530098,0.01992139033973217,0.986920952796936,0.005161663517355919,32.6292839050293,2.57323956489563,0.9492271542549133,0.017914805561304092
Cityscape,DeepJSCCWZBaseline2,16,4.0,1.6915066242218018,0.2651425898075104,4.8082496505230665E-4,0.06135890260338783,0.019305454567074776,0.9899225831031799,0.005192020442336798,34.58222198486328,2.3352603912353516,0.9599366188049316,0.015711303800344467,1.6520073413848877,0.24085913598537445,7.849796093069017E-4,0.07582518458366394,0.019897978752851486,0.9870201349258423,0.005132284946739674,32.66033172607422,2.568707227706909,0.9494019150733948,0.017870116978883743
Cityscape,DeepJSCCWZBaseline2,16,5.0,1.6844358444213867,0.266345739364624,4.79296752018854E-4,0.06174390763044357,0.019341422244906425,0.9899724125862122,0.005143271293491125,34.59450149536133,2.3267078399658203,0.959956705570221,0.015652695670723915,1.6520206928253174,0.2104145586490631,7.841512560844421E-4,0.07622181624174118,0.019914958626031876,0.9870776534080505,0.005115751642733812,32.66815185546875,2.5739095211029053,0.9494107961654663,0.017839927226305008


==> results/Cityscape_16_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZJoint,16,-5.0,1.6977818012237549,0.28022876381874084,3.378443361725658E-4,0.05001435428857803,0.017235489562153816,0.9927484393119812,0.003912190441042185,36.284278869628906,2.4361252784729004,0.9694439768791199,0.013541811145842075,1.6683008670806885,0.23704767227172852,5.665305652655661E-4,0.06335055828094482,0.01767118088901043,0.9903492331504822,0.0042183250188827515,34.30656433105469,2.7157676219940186,0.9605615139007568,0.015569058246910572
Cityscape,DeepJSCCWZJoint,16,-4.0,1.6835438013076782,0.2588929831981659,3.237636701669544E-4,0.04864313453435898,0.01684911921620369,0.99314284324646,0.003694199724122882,36.481502532958984,2.4388935565948486,0.9704184532165527,0.013100016862154007,1.669547438621521,0.25789785385131836,5.435668281279504E-4,0.06154502183198929,0.01755283772945404,0.9908073544502258,0.004032122436910868,34.49275207519531,2.7236573696136475,0.9616410732269287,0.015219654887914658
Cityscape,DeepJSCCWZJoint,16,-3.0,1.6989428997039795,0.27450084686279297,3.1312298960983753E-4,0.047610197216272354,0.016574734821915627,0.9934520721435547,0.0035258440766483545,36.6390266418457,2.442314863204956,0.971172571182251,0.01278828363865614,1.6696538925170898,0.22972384095191956,5.225218483246863E-4,0.06016421690583229,0.017099721357226372,0.9912751317024231,0.00387047091498971,34.665348052978516,2.711089849472046,0.9628044366836548,0.014797304756939411
Cityscape,DeepJSCCWZJoint,16,-2.0,1.7027033567428589,0.26539522409439087,3.028656938113272E-4,0.046691879630088806,0.016365014016628265,0.9937440752983093,0.003356702858582139,36.784912109375,2.431420087814331,0.9718563556671143,0.012439216487109661,1.6650927066802979,0.2389449030160904,5.054828943684697E-4,0.05928729102015495,0.01697440817952156,0.9916543960571289,0.0036867898888885975,34.81235122680664,2.7093491554260254,0.9637097716331482,0.014465236105024815
Cityscape,DeepJSCCWZJoint,16,-1.0,1.6967027187347412,0.25966617465019226,2.948907495010644E-4,0.04597863927483559,0.01617732271552086,0.9939706921577454,0.0032308362424373627,36.90275192260742,2.4226880073547363,0.9724150896072388,0.012187163345515728,1.6499091386795044,0.22558940947055817,4.923460073769093E-4,0.05830230563879013,0.01664377748966217,0.9919579029083252,0.0035843413788825274,34.93814468383789,2.71667218208313,0.9644449353218079,0.014185993932187557
Cityscape,DeepJSCCWZJoint,16,0.0,1.707975149154663,0.28541165590286255,2.884207933675498E-4,0.04542737454175949,0.015957124531269073,0.9941672682762146,0.003118528751656413,37.003719329833984,2.416377067565918,0.9728468656539917,0.011959203518927097,1.6641433238983154,0.21500436961650848,4.814892017748207E-4,0.05760110542178154,0.01652500405907631,0.9922174215316772,0.003441299544647336,35.03652572631836,2.718362808227539,0.9650375247001648,0.013889781199395657
Cityscape,DeepJSCCWZJoint,16,1.0,1.7029420137405396,0.2752489149570465,2.837016945704818E-4,0.04497067257761955,0.01590009033679962,0.994317352771759,0.0030406538862735033,37.08407211303711,2.419882297515869,0.9731985330581665,0.011787327006459236,1.6558287143707275,0.25321894884109497,4.70813742140308E-4,0.05688009038567543,0.016369208693504333,0.9924545288085938,0.0033261324279010296,35.12861251831055,2.71032977104187,0.9655593037605286,0.013692235574126244
Cityscape,DeepJSCCWZJoint,16,2.0,1.6945483684539795,0.26227039098739624,2.7936106198467314E-4,0.04456552863121033,0.01574644446372986,0.994450569152832,0.0029444906394928694,37.15168380737305,2.4134833812713623,0.9734917879104614,0.01161652896553278,1.6640502214431763,0.25921210646629333,4.6471296809613705E-4,0.05657275393605232,0.01635194756090641,0.992612898349762,0.003299042349681258,35.19736862182617,2.719829559326172,0.9659168720245361,0.013597334735095501
Cityscape,DeepJSCCWZJoint,16,3.0,1.68314790725708,0.2863648533821106,2.761349023785442E-4,0.04430089890956879,0.01567656919360161,0.9945520758628845,0.002891338197514415,37.20243453979492,2.4063093662261963,0.9736949801445007,0.011513430625200272,1.6668081283569336,0.24909591674804688,4.5931918430142105E-4,0.056258413940668106,0.016335342079401016,0.9927495121955872,0.003234423231333494,35.24690246582031,2.7122063636779785,0.9661798477172852,0.013490287587046623
Cityscape,DeepJSCCWZJoint,16,4.0,1.6911654472351074,0.2610996961593628,2.7387216687202454E-4,0.0440957173705101,0.015599352307617664,0.994628369808197,0.002841130131855607,37.23554229736328,2.4010164737701416,0.9738190770149231,0.011431898921728134,1.664116382598877,0.23451104760169983,4.546827694866806E-4,0.05603233724832535,0.01627868041396141,0.9928672313690186,0.003152678720653057,35.2890625,2.7110140323638916,0.966413140296936,0.013313967734575272
Cityscape,DeepJSCCWZJoint,16,5.0,1.690761685371399,0.2593168616294861,2.721650816965848E-4,0.04395873844623566,0.01557860802859068,0.9946937561035156,0.0028120256029069424,37.26580810546875,2.397899866104126,0.9739322662353516,0.011366120539605618,1.6808379888534546,0.24477574229240417,4.510363796725869E-4,0.055826444178819656,0.016266759485006332,0.9929739832878113,0.0031048948876559734,35.32282257080078,2.7021517753601074,0.9666110873222351,0.013203523121774197


==> results/Cityscape_16_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZJoint2,16,-5.0,1.6999553442001343,0.25852879881858826,3.4182172385044396E-4,0.049976855516433716,0.017519110813736916,0.9928290843963623,0.003987068310379982,36.25537872314453,2.4804611206054688,0.969637393951416,0.013707190752029419,1.6654819250106812,0.24915549159049988,5.741154309362173E-4,0.06319063156843185,0.018016913905739784,0.9904179573059082,0.00433209678158164,34.259159088134766,2.7417941093444824,0.9607346057891846,0.015820814296603203
Cityscape,DeepJSCCWZJoint2,16,-4.0,1.6896402835845947,0.2640383243560791,3.281130630057305E-4,0.048722874373197556,0.017194073647260666,0.9932153820991516,0.003733511781319976,36.437721252441406,2.46944522857666,0.9705932140350342,0.013204815797507763,1.666164755821228,0.23718471825122833,5.499901599250734E-4,0.06171146780252457,0.017553655430674553,0.9909141063690186,0.004114013630896807,34.459014892578125,2.7475874423980713,0.9619985818862915,0.0152877913787961
Cityscape,DeepJSCCWZJoint2,16,-3.0,1.695698857307434,0.2668510377407074,3.182060900144279E-4,0.04774026945233345,0.016908999532461166,0.9934866428375244,0.003592531196773052,36.57984924316406,2.4731009006500244,0.971213161945343,0.012960908934473991,1.673087477684021,0.260647177696228,5.3121626842767E-4,0.06054522842168808,0.017420858144760132,0.9913110136985779,0.003919585607945919,34.604129791259766,2.7431271076202393,0.962890088558197,0.014878977090120316
Cityscape,DeepJSCCWZJoint2,16,-2.0,1.6997023820877075,0.2779868543148041,3.095526190008968E-4,0.04700598120689392,0.016666311770677567,0.9937410354614258,0.0034352790098637342,36.69961166381836,2.4610514640808105,0.9717979431152344,0.012653558515012264,1.6592708826065063,0.23672762513160706,5.171996890567243E-4,0.05969412252306938,0.017192533239722252,0.991647481918335,0.003786599962040782,34.7326774597168,2.7457995414733887,0.9636295437812805,0.014623614959418774
Cityscape,DeepJSCCWZJoint2,16,-1.0,1.6990119218826294,0.2667919993400574,3.029719227924943E-4,0.04643237963318825,0.016553189605474472,0.9939447641372681,0.003312458284199238,36.801734924316406,2.4580461978912354,0.9722040891647339,0.01241990365087986,1.6612052917480469,0.23313692212104797,5.047170561738312E-4,0.05880070850253105,0.017041556537151337,0.9919346570968628,0.0036884176079183817,34.84394073486328,2.7472565174102783,0.9642087817192078,0.01444205455482006
Cityscape,DeepJSCCWZJoint2,16,0.0,1.6887623071670532,0.2686420679092407,2.967813052237034E-4,0.045835185796022415,0.01641666330397129,0.9941242337226868,0.003232064191251993,36.89853286743164,2.4582388401031494,0.9726638793945312,0.012243974953889847,1.6708943843841553,0.2089231163263321,4.946382832713425E-4,0.05826074257493019,0.01703675463795662,0.992164671421051,0.003561441320925951,34.937583923339844,2.7430622577667236,0.9648253917694092,0.01417794730514288
Cityscape,DeepJSCCWZJoint2,16,1.0,1.6951831579208374,0.2693405747413635,2.9185012681409717E-4,0.04543143883347511,0.01633440889418125,0.9942647218704224,0.0031599015928804874,36.971981048583984,2.4569571018218994,0.9729961156845093,0.012089991010725498,1.685766339302063,0.25582605600357056,4.864643851760775E-4,0.05767020955681801,0.01684594713151455,0.992351233959198,0.003484198823571205,35.0088005065918,2.746642827987671,0.9652525782585144,0.013991105370223522
Cityscape,DeepJSCCWZJoint2,16,2.0,1.697034478187561,0.26455143094062805,2.883773122448474E-4,0.045127272605895996,0.016198305413126945,0.9943650960922241,0.003111565951257944,37.025062561035156,2.4530069828033447,0.9731722474098206,0.011972700245678425,1.6719738245010376,0.23675844073295593,4.8009847523644567E-4,0.05730465054512024,0.016737114638090134,0.992493212223053,0.0034401456359773874,35.06543731689453,2.746279716491699,0.9654961228370667,0.013871850445866585
Cityscape,DeepJSCCWZJoint2,16,3.0,1.6996734142303467,0.2784941792488098,2.842454123310745E-4,0.04472487047314644,0.016102703288197517,0.9944823980331421,0.0030243019573390484,37.08955383300781,2.4489810466766357,0.9735268950462341,0.011813829652965069,1.6663854122161865,0.22302362322807312,4.727889609057456E-4,0.056766826659440994,0.016664767637848854,0.9926550984382629,0.0033501482103019953,35.134212493896484,2.7435247898101807,0.9659838080406189,0.01368485763669014
Cityscape,DeepJSCCWZJoint2,16,4.0,1.693897008895874,0.26234546303749084,2.826647541951388E-4,0.04461526498198509,0.016050999984145164,0.9945432543754578,0.002992413705214858,37.11429214477539,2.445350170135498,0.973617672920227,0.01175315398722887,1.6812666654586792,0.2267054170370102,4.690923378802836E-4,0.0565732941031456,0.01663777604699135,0.9927568435668945,0.003305526217445731,35.16505432128906,2.738687038421631,0.9661783576011658,0.013567842543125153
Cityscape,DeepJSCCWZJoint2,16,5.0,1.6942522525787354,0.271273136138916,2.8244691202417016E-4,0.044735413044691086,0.016058141365647316,0.9945784211158752,0.002942235441878438,37.10736846923828,2.4266891479492188,0.9735506772994995,0.011672928929328918,1.6764546632766724,0.23106461763381958,4.6738694072701037E-4,0.056689515709877014,0.016583938151597977,0.9928086996078491,0.0032648835331201553,35.17023468017578,2.7263343334198,0.9661387801170349,0.013518488965928555


==> results/Cityscape_16_Separation_msssim.csv <==
model/snr,test/msssim
0.03290765588513045,0.9628534583398087
0.36727222378111435,0.9754887386742616
0.5151822928621945,0.9789570558464957
0.7605321240664706,0.9810885439575531
1.7795451790315386,0.9825561226835539
4.257078100075905,0.9829621205620522
7.955723283033924,0.9843332121037198
11.345263115832376,0.9862167506550089
17.932444573776394,0.9868687521875623
37.98395896682971,0.9891901612237527


==> results/Cityscape_16_Separation_psnr.csv <==
model/snr,test/psnr
0.00011090969891558444,25.289576391320892
0.08312518815266268,27.464726391320895
0.42871682574016257,28.9268263913209
1.1549882453839904,29.83783639132089
1.9358128433481694,30.1243563913209
7.1134752651515,31.604216391320904
7.912560717128956,31.850386391320896
11.854129437637676,32.376216391320895
14.096686197563397,32.5314863913209
29.230228945595368,33.1210363913209
42.05652552940334,33.7727563913209
49.61313734450124,33.8487063913209
58.92640816701557,34.0493063913209


==> results/Cityscape_32_DeepJSCCWZ.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZ,32,-5.0,1.676763892173767,0.25303173065185547,6.669829599559307E-4,0.07514902949333191,0.021168621256947517,0.9853861331939697,0.007677050307393074,33.103511810302734,2.355344295501709,0.9482927918434143,0.019743578508496284,1.6419403553009033,0.2163153737783432,0.0010911815334111452,0.09230957180261612,0.02260609157383442,0.9811127185821533,0.007819102145731449,31.18802261352539,2.5892865657806396,0.9346412420272827,0.02303893491625786
Cityscape,DeepJSCCWZ,32,-4.0,1.6720079183578491,0.2621046006679535,6.497084978036582E-4,0.07388880103826523,0.020918169990181923,0.9858530759811401,0.007433117832988501,33.222537994384766,2.3556528091430664,0.9493452310562134,0.01932297833263874,1.6606448888778687,0.2191464900970459,0.0010571052553132176,0.09082882851362228,0.022340886294841766,0.981829822063446,0.007534169591963291,31.333763122558594,2.588395357131958,0.9362990260124207,0.02242317795753479
Cityscape,DeepJSCCWZ,32,-3.0,1.6798728704452515,0.24999859929084778,6.328411400318146E-4,0.07289198786020279,0.020654387772083282,0.9863012433052063,0.007260842248797417,33.347652435302734,2.3648793697357178,0.950416088104248,0.01899111457169056,1.6604301929473877,0.24156959354877472,0.001032722182571888,0.08957123756408691,0.02206616848707199,0.9823189973831177,0.00731635931879282,31.430944442749023,2.5697576999664307,0.9373892545700073,0.021981511265039444
Cityscape,DeepJSCCWZ,32,-2.0,1.6699061393737793,0.25939732789993286,6.178388139232993E-4,0.07213658839464188,0.020502230152487755,0.9866852760314941,0.006959559395909309,33.45895767211914,2.362274646759033,0.9512439370155334,0.01860465481877327,1.6607133150100708,0.24033388495445251,0.0010073091834783554,0.08853393793106079,0.021756775677204132,0.9828633069992065,0.007139442954212427,31.56728172302246,2.6005520820617676,0.9385663270950317,0.02163502760231495
Cityscape,DeepJSCCWZ,32,-1.0,1.6711293458938599,0.2715648114681244,6.057663704268634E-4,0.07154020667076111,0.02043522521853447,0.9870311617851257,0.006849285680800676,33.55400085449219,2.367888927459717,0.951991081237793,0.018371472135186195,1.6553401947021484,0.2471853494644165,9.894019458442926E-4,0.08798402547836304,0.02166811190545559,0.983234167098999,0.006936568766832352,31.64215660095215,2.5947036743164062,0.9394212365150452,0.02138563245534897
Cityscape,DeepJSCCWZ,32,0.0,1.6716121435165405,0.25725385546684265,5.948401521891356E-4,0.0709495022892952,0.02028718777000904,0.9873100519180298,0.006677902769297361,33.63393020629883,2.356790542602539,0.9527177214622498,0.018089644610881805,1.669784426689148,0.25391995906829834,9.747780277393758E-4,0.08740637451410294,0.021706314757466316,0.9835799336433411,0.006818526424467564,31.71160125732422,2.6000962257385254,0.9402010440826416,0.02112511172890663
Cityscape,DeepJSCCWZ,32,1.0,1.6621543169021606,0.25793904066085815,5.875075003132224E-4,0.07041890919208527,0.020205048844218254,0.9875274300575256,0.006577881518751383,33.69386291503906,2.3615012168884277,0.9531978964805603,0.017890440300107002,1.665163516998291,0.22703027725219727,9.569554822519422E-4,0.08657906204462051,0.021566001698374748,0.9839264750480652,0.006605988368391991,31.78862762451172,2.5882771015167236,0.940916895866394,0.020751582458615303
Cityscape,DeepJSCCWZ,32,2.0,1.6648508310317993,0.2511661946773529,5.786143592558801E-4,0.06984344124794006,0.020094899460673332,0.9877257943153381,0.006442707031965256,33.76259231567383,2.3633949756622314,0.9535661935806274,0.017766252160072327,1.6601444482803345,0.2641409933567047,9.459516149945557E-4,0.0860532596707344,0.021419329568743706,0.9841360449790955,0.006522226147353649,31.84798240661621,2.596581220626831,0.9412797689437866,0.020636020228266716
Cityscape,DeepJSCCWZ,32,3.0,1.6701338291168213,0.2598620057106018,5.734599544666708E-4,0.06961976736783981,0.020047396421432495,0.9878823757171631,0.006319126114249229,33.80517578125,2.363767385482788,0.9538329839706421,0.017599672079086304,1.6533331871032715,0.2287016361951828,9.358313400298357E-4,0.08570059388875961,0.02119363285601139,0.984370231628418,0.006393803283572197,31.893150329589844,2.5885255336761475,0.9417387247085571,0.02043718844652176
Cityscape,DeepJSCCWZ,32,4.0,1.67147696018219,0.2653284966945648,5.689476965926588E-4,0.06948550790548325,0.019999636337161064,0.9880160689353943,0.006240170449018478,33.8397102355957,2.358797788619995,0.9540667533874512,0.01746785268187523,1.6450105905532837,0.2188861221075058,9.268546709790826E-4,0.08572530001401901,0.02128496766090393,0.9845016598701477,0.0063056363724172115,31.93796157836914,2.591639995574951,0.9419123530387878,0.020324718207120895
Cityscape,DeepJSCCWZ,32,5.0,1.666499137878418,0.26361867785453796,5.664191558025777E-4,0.06967870146036148,0.019958993420004845,0.988083004951477,0.006189556326717138,33.856510162353516,2.3470654487609863,0.9540812373161316,0.0174050722271204,1.6635006666183472,0.24099598824977875,9.211955475620925E-4,0.08590660989284515,0.021297257393598557,0.984622061252594,0.006286252290010452,31.96199607849121,2.5802712440490723,0.9420638680458069,0.02024148590862751


==> results/Cityscape_32_DeepJSCCWZBaseline.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZBaseline,32,-5.0,1.453399419784546,0.1628829538822174,0.003442858112975955,0.3828866481781006,0.02999224327504635,0.8462027907371521,0.025222675874829292,25.466665267944336,1.5180926322937012,0.7063197493553162,0.043642234057188034,1.4444267749786377,0.16852732002735138,0.004763884004205465,0.3999198377132416,0.03247817978262901,0.8312780261039734,0.03160862624645233,24.231687545776367,2.0254878997802734,0.6765564680099487,0.058021970093250275
Cityscape,DeepJSCCWZBaseline,32,-4.0,1.4790563583374023,0.19127710163593292,0.0030946682672947645,0.36600446701049805,0.03009343333542347,0.8650546073913574,0.02221018075942993,25.961191177368164,1.5164968967437744,0.726418673992157,0.04131046682596207,1.451678991317749,0.1890261322259903,0.004283010493963957,0.38393574953079224,0.03291752189397812,0.8508788347244263,0.028989924117922783,24.719161987304688,2.038243532180786,0.6976933479309082,0.05548427999019623
Cityscape,DeepJSCCWZBaseline,32,-3.0,1.4946565628051758,0.2120220810174942,0.0027823939453810453,0.3488292098045349,0.029815958812832832,0.8823545575141907,0.01930163986980915,26.448951721191406,1.496468424797058,0.746690034866333,0.03883517161011696,1.4621938467025757,0.1875508427619934,0.003848648862913251,0.36743345856666565,0.032732099294662476,0.8691736459732056,0.02576170116662979,25.213451385498047,2.0368356704711914,0.7189772725105286,0.05254280939698219
Cityscape,DeepJSCCWZBaseline,32,-2.0,1.5045592784881592,0.20274139940738678,0.0025166734121739864,0.33211252093315125,0.029745126143097878,0.8974644541740417,0.016884902492165565,26.914630889892578,1.4919345378875732,0.7659896016120911,0.03658729046583176,1.5084177255630493,0.22225742042064667,0.003489105496555567,0.3517037630081177,0.03361494466662407,0.8849916458129883,0.022624552249908447,25.655988693237305,2.0230112075805664,0.739269495010376,0.04905804991722107
Cityscape,DeepJSCCWZBaseline,32,-1.0,1.5163873434066772,0.1958780437707901,0.002289659110829234,0.3169882595539093,0.02978029102087021,0.9101669192314148,0.014907184056937695,27.358074188232422,1.490828037261963,0.7838316559791565,0.034264665096998215,1.4889459609985352,0.19473089277744293,0.0031595451291650534,0.33513113856315613,0.03345176950097084,0.8996769785881042,0.020063703879714012,26.116939544677734,2.033135175704956,0.7586665153503418,0.0468214675784111
Cityscape,DeepJSCCWZBaseline,32,0.0,1.5350559949874878,0.19194844365119934,0.002089574933052063,0.301990807056427,0.02932194247841835,0.9214133620262146,0.013017870485782623,27.784265518188477,1.489998698234558,0.8003416657447815,0.03197915107011795,1.492095708847046,0.20257063210010529,0.0028862038161605597,0.3212355077266693,0.03311605751514435,0.9121875762939453,0.017362134531140327,26.529855728149414,2.036651134490967,0.7769179940223694,0.043215472251176834
Cityscape,DeepJSCCWZBaseline,32,1.0,1.5267428159713745,0.20197883248329163,0.001920405076816678,0.2887807786464691,0.02888396754860878,0.9309232234954834,0.011352700181305408,28.17851448059082,1.483176350593567,0.8146741986274719,0.029917890205979347,1.5164917707443237,0.1696949005126953,0.002652563154697418,0.30855050683021545,0.03314555063843727,0.9224743843078613,0.015091869980096817,26.91798210144043,2.0226523876190186,0.7925703525543213,0.04027080908417702
Cityscape,DeepJSCCWZBaseline,32,2.0,1.542697548866272,0.1948785036802292,0.0017717647133395076,0.2762088477611542,0.028589855879545212,0.9390003085136414,0.009896576404571533,28.55438232421875,1.4802303314208984,0.8274560570716858,0.02795979753136635,1.518346905708313,0.19772185385227203,0.0024456602986902,0.2950327694416046,0.03252623602747917,0.9316256642341614,0.013406268320977688,27.293731689453125,2.0320005416870117,0.806971549987793,0.037685327231884
Cityscape,DeepJSCCWZBaseline,32,3.0,1.543333888053894,0.20822593569755554,0.0016466689994558692,0.26550668478012085,0.02788185514509678,0.9456980228424072,0.008835872635245323,28.89859962463379,1.4777531623840332,0.8383791446685791,0.0263210516422987,1.515621304512024,0.2144944816827774,0.0022704582661390305,0.2846876084804535,0.03167472034692764,0.9392099380493164,0.011745089665055275,27.631338119506836,2.0183420181274414,0.8190253376960754,0.03546961396932602
Cityscape,DeepJSCCWZBaseline,32,4.0,1.5570576190948486,0.2181931585073471,0.0015440542483702302,0.2559952437877655,0.027602611109614372,0.9513058066368103,0.007849358953535557,29.200668334960938,1.4773136377334595,0.847682774066925,0.024877557530999184,1.5389198064804077,0.21448202431201935,0.0021283437963575125,0.27511781454086304,0.031444624066352844,0.9454494714736938,0.010492511093616486,27.927284240722656,2.0080885887145996,0.8295641541481018,0.033381424844264984
Cityscape,DeepJSCCWZBaseline,32,5.0,1.5458577871322632,0.19693505764007568,0.0014632424572482705,0.24853305518627167,0.027268849313259125,0.9558817148208618,0.007109322585165501,29.453222274780273,1.4693876504898071,0.8554040193557739,0.023617077618837357,1.5564647912979126,0.21003007888793945,0.0020183490123599768,0.2675166726112366,0.030753621831536293,0.9503933191299438,0.00961527694016695,28.171274185180664,2.0060112476348877,0.8380264639854431,0.031863220036029816


==> results/Cityscape_32_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZBaseline2,32,-5.0,1.679665446281433,0.26081037521362305,6.598624750040472E-4,0.07196024060249329,0.021201306954026222,0.9856377243995667,0.007516675628721714,33.158267974853516,2.3810911178588867,0.9489029049873352,0.020242396742105484,1.643676519393921,0.2502519488334656,0.001091653248295188,0.08795446902513504,0.02170822024345398,0.9814217686653137,0.007714263163506985,31.200197219848633,2.6222739219665527,0.9352487921714783,0.023341884836554527
Cityscape,DeepJSCCWZBaseline2,32,-4.0,1.692676305770874,0.2598400115966797,6.402521394193172E-4,0.07057635486125946,0.02089870348572731,0.9860912561416626,0.007322665769606829,33.29513168334961,2.390263319015503,0.9499849677085876,0.019926290959119797,1.6518733501434326,0.191364124417305,0.0010616773506626487,0.08652963489294052,0.021433286368846893,0.9819429516792297,0.007386671844869852,31.32901954650879,2.619718313217163,0.9363483190536499,0.022916482761502266
Cityscape,DeepJSCCWZBaseline2,32,-3.0,1.7026785612106323,0.279275119304657,6.236412446014583E-4,0.06962423026561737,0.020730113610625267,0.9865069389343262,0.007065492682158947,33.416107177734375,2.3911609649658203,0.9508721232414246,0.01944717951118946,1.673387885093689,0.25948449969291687,0.001032190048135817,0.0853395015001297,0.021414553746581078,0.9824451804161072,0.007227677386254072,31.459774017333984,2.6165308952331543,0.9374955892562866,0.022502733394503593
Cityscape,DeepJSCCWZBaseline2,32,-2.0,1.6931370496749878,0.2615763545036316,6.101521430537105E-4,0.06890740990638733,0.02063853107392788,0.9868460297584534,0.00693898182362318,33.5179328918457,2.386455774307251,0.9516501426696777,0.019168348982930183,1.6586943864822388,0.2552805542945862,0.0010147165739908814,0.08459548652172089,0.021184027194976807,0.982939600944519,0.006955684628337622,31.532278060913086,2.614093780517578,0.9385903477668762,0.022117329761385918
Cityscape,DeepJSCCWZBaseline2,32,-1.0,1.6915383338928223,0.2645987570285797,5.985134048387408E-4,0.06835131347179413,0.020490184426307678,0.987152099609375,0.006720185279846191,33.604774475097656,2.382591485977173,0.9522539973258972,0.018875109031796455,1.6644842624664307,0.24059443175792694,9.978198213502765E-4,0.08405949920415878,0.021304942667484283,0.9832581281661987,0.006855361629277468,31.610816955566406,2.6080636978149414,0.9392246603965759,0.02196573093533516
Cityscape,DeepJSCCWZBaseline2,32,0.0,1.69414222240448,0.2604190707206726,5.890709580853581E-4,0.06800941377878189,0.02054740861058235,0.9873798489570618,0.006595155689865351,33.67783737182617,2.3817572593688965,0.952808678150177,0.018658233806490898,1.6751192808151245,0.2508857548236847,9.828696493059397E-4,0.0836663544178009,0.021113719791173935,0.9835302829742432,0.006779729388654232,31.685321807861328,2.6256306171417236,0.9398024082183838,0.021769406273961067
Cityscape,DeepJSCCWZBaseline2,32,1.0,1.7010267972946167,0.2658954858779907,5.799368373118341E-4,0.0674072802066803,0.020307697355747223,0.9876158237457275,0.00644021388143301,33.7475471496582,2.3792672157287598,0.9533199071884155,0.018469711765646935,1.6486471891403198,0.2357286661863327,9.672652231529355E-4,0.0830702856183052,0.021203424781560898,0.9838430285453796,0.006620739120990038,31.759618759155273,2.6223361492156982,0.9405060410499573,0.021446598693728447
Cityscape,DeepJSCCWZBaseline2,32,2.0,1.6990907192230225,0.2629086971282959,5.732114077545702E-4,0.06712570041418076,0.020312629640102386,0.9878048896789551,0.006381731480360031,33.80637741088867,2.3839735984802246,0.9537544846534729,0.018364768475294113,1.6825435161590576,0.24517829716205597,9.527825168333948E-4,0.0825052261352539,0.020881788805127144,0.9841485023498535,0.006437403615564108,31.834665298461914,2.6216142177581787,0.9411814212799072,0.021115988492965698
Cityscape,DeepJSCCWZBaseline2,32,3.0,1.6822712421417236,0.2583209276199341,5.67628419958055E-4,0.06688354909420013,0.020298685878515244,0.9879598617553711,0.006301979999989271,33.85696029663086,2.3898491859436035,0.9540747404098511,0.018220527097582817,1.6757739782333374,0.2422083020210266,9.460524888709188E-4,0.08234776556491852,0.020928721874952316,0.9842774271965027,0.006418752018362284,31.86310386657715,2.6126246452331543,0.9414465427398682,0.02112104557454586
Cityscape,DeepJSCCWZBaseline2,32,4.0,1.6856544017791748,0.26539453864097595,5.632098182104528E-4,0.06679080426692963,0.020281750708818436,0.9880827069282532,0.0062425993382930756,33.892173767089844,2.38360595703125,0.954353928565979,0.01809181272983551,1.645390510559082,0.23707273602485657,9.384435834363103E-4,0.08213108032941818,0.020808590576052666,0.9844383597373962,0.0063208625651896,31.90314483642578,2.614278554916382,0.9418127536773682,0.020912636071443558
Cityscape,DeepJSCCWZBaseline2,32,5.0,1.6863678693771362,0.2597215175628662,5.590669461525977E-4,0.06678710132837296,0.0202346034348011,0.9881945848464966,0.006147895473986864,33.924346923828125,2.378882884979248,0.954582691192627,0.017941351979970932,1.64116632938385,0.22000765800476074,9.336808579973876E-4,0.08223239332437515,0.020857565104961395,0.9845561981201172,0.006271660793572664,31.932218551635742,2.616101026535034,0.9419938325881958,0.02087789960205555


==> results/Cityscape_32_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZJoint,32,-5.0,1.7106274366378784,0.2814599871635437,3.9307368570007384E-4,0.052618883550167084,0.0179563220590353,0.9914935231208801,0.004840044304728508,35.62942886352539,2.5339508056640625,0.9672216176986694,0.015005430206656456,1.6801553964614868,0.24744071066379547,6.67198037263006E-4,0.06668706238269806,0.01873471960425377,0.9886478781700134,0.005214019678533077,33.60385513305664,2.772942066192627,0.957436740398407,0.017321031540632248
Cityscape,DeepJSCCWZJoint,32,-4.0,1.7053165435791016,0.2682129442691803,3.76055744709447E-4,0.05137420818209648,0.017652934417128563,0.9919484853744507,0.004559357650578022,35.82773208618164,2.5248568058013916,0.968296468257904,0.01448369026184082,1.6777849197387695,0.24184229969978333,6.379813421517611E-4,0.06510121375322342,0.018291477113962173,0.989213228225708,0.004951405804604292,33.80427169799805,2.7750821113586426,0.9588674306869507,0.016679910942912102
Cityscape,DeepJSCCWZJoint,32,-3.0,1.7014954090118408,0.27818918228149414,3.627706610132009E-4,0.05030941963195801,0.01741359569132328,0.992302417755127,0.00432982761412859,35.99320983886719,2.5233852863311768,0.9691283106803894,0.014036602340638638,1.6755657196044922,0.2107476145029068,6.135107832960784E-4,0.06371570378541946,0.017924657091498375,0.9897176027297974,0.00471100490540266,33.98195266723633,2.7727489471435547,0.9599661827087402,0.01628287322819233
Cityscape,DeepJSCCWZJoint,32,-2.0,1.7048026323318481,0.27560555934906006,3.517015720717609E-4,0.049321845173835754,0.017073452472686768,0.9926016330718994,0.0041585564613342285,36.13274002075195,2.5199832916259766,0.9697909951210022,0.013783978298306465,1.6700104475021362,0.24823206663131714,5.948363104835153E-4,0.06262650340795517,0.017620278522372246,0.990121066570282,0.004542250651866198,34.11443328857422,2.760789632797241,0.9608863592147827,0.015885233879089355
Cityscape,DeepJSCCWZJoint,32,-1.0,1.6971219778060913,0.2833498418331146,3.4276110818609595E-4,0.04865097627043724,0.016849335283041,0.9928505420684814,0.004034019075334072,36.247737884521484,2.5059969425201416,0.9703779220581055,0.013446592725813389,1.6766610145568848,0.2294093370437622,5.793802556581795E-4,0.06181203946471214,0.017442623153328896,0.9904552698135376,0.004347123671323061,34.23646545410156,2.762657880783081,0.9616590738296509,0.015514397993683815
Cityscape,DeepJSCCWZJoint,32,0.0,1.6993924379348755,0.25503015518188477,3.344610158819705E-4,0.04802163690328598,0.016731534153223038,0.9930822849273682,0.0038882631342858076,36.36692810058594,2.5155200958251953,0.970885694026947,0.013228723779320717,1.6685760021209717,0.23114755749702454,5.65291556995362E-4,0.061108220368623734,0.017283564433455467,0.9907547235488892,0.004188886843621731,34.347862243652344,2.767277479171753,0.96230149269104,0.015177496708929539
Cityscape,DeepJSCCWZJoint,32,1.0,1.6995866298675537,0.2800196707248688,3.2821178319863975E-4,0.04753187671303749,0.016543153673410416,0.9932572245597839,0.003783994819968939,36.44744873046875,2.508039712905884,0.9712597131729126,0.013059808872640133,1.6666700839996338,0.24341967701911926,5.548451445065439E-4,0.06046154350042343,0.01725906692445278,0.990987241268158,0.00413493812084198,34.43342208862305,2.770002603530884,0.9628500938415527,0.015059386380016804
Cityscape,DeepJSCCWZJoint,32,2.0,1.699440598487854,0.2700195014476776,3.2350514084100723E-4,0.0472131110727787,0.016445161774754524,0.9934048652648926,0.0036968765780329704,36.51560974121094,2.5042030811309814,0.9715708494186401,0.012859264388680458,1.6811268329620361,0.2251386195421219,5.450645694509149E-4,0.06008182466030121,0.017095303162932396,0.9911685585975647,0.0040289596654474735,34.50801467895508,2.762342691421509,0.9632466435432434,0.014842052012681961
Cityscape,DeepJSCCWZJoint,32,3.0,1.6936030387878418,0.2560969591140747,3.189372655469924E-4,0.04693560674786568,0.01640785112977028,0.9935274720191956,0.0036150759551674128,36.576873779296875,2.4966304302215576,0.9718213677406311,0.012724990956485271,1.6685552597045898,0.2695102095603943,5.381303490139544E-4,0.05968436226248741,0.0169812198728323,0.9913371801376343,0.003967306576669216,34.5728759765625,2.7668049335479736,0.9635880589485168,0.014711163938045502
Cityscape,DeepJSCCWZJoint,32,4.0,1.6965018510818481,0.26319071650505066,3.1626803684048355E-4,0.046736881136894226,0.016287684440612793,0.993607223033905,0.0035572615452110767,36.61444854736328,2.4936068058013916,0.9719576835632324,0.012629407458007336,1.6654030084609985,0.22774891555309296,5.326468381099403E-4,0.05953321233391762,0.016920635476708412,0.9914616942405701,0.0038746055215597153,34.614952087402344,2.761245012283325,0.9638110399246216,0.0145341195166111
Cityscape,DeepJSCCWZJoint,32,5.0,1.696167230606079,0.2822703421115875,3.136969462502748E-4,0.04664229601621628,0.01618814654648304,0.993683934211731,0.0034941763151437044,36.64711380004883,2.485562324523926,0.9720736742019653,0.01251897495239973,1.666056513786316,0.2455929070711136,5.283887730911374E-4,0.059332530945539474,0.01686559058725834,0.9915472865104675,0.003856294322758913,34.644737243652344,2.757230758666992,0.963941752910614,0.014497965574264526


==> results/Cityscape_32_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZJoint2,32,-5.0,1.688156008720398,0.2716746926307678,4.0409615030512214E-4,0.05435509234666824,0.01834261231124401,0.9911531209945679,0.004971594084054232,35.49842071533203,2.5018889904022217,0.965758204460144,0.015491518191993237,1.669888973236084,0.24206940829753876,6.805955781601369E-4,0.06860633939504623,0.018605560064315796,0.9881789684295654,0.005379988346248865,33.48545455932617,2.7396020889282227,0.9556065797805786,0.017799608409404755
Cityscape,DeepJSCCWZJoint2,32,-4.0,1.702204942703247,0.28262367844581604,3.8729168591089547E-4,0.05312420427799225,0.017951587215065956,0.9915776252746582,0.0047591086477041245,35.68442916870117,2.4871954917907715,0.9668019413948059,0.014989438466727734,1.6674222946166992,0.23568712174892426,6.525187054648995E-4,0.06710340082645416,0.018402181565761566,0.9888210892677307,0.005085348151624203,33.68234634399414,2.7498152256011963,0.9571456909179688,0.017139403149485588
Cityscape,DeepJSCCWZJoint2,32,-3.0,1.7055095434188843,0.2681334316730499,3.740827669389546E-4,0.05212830752134323,0.017701368778944016,0.9919653534889221,0.004524486605077982,35.84724807739258,2.491389751434326,0.9676975607872009,0.014582165516912937,1.6606287956237793,0.2550283372402191,6.320859538391232E-4,0.06590855866670609,0.018057899549603462,0.9892891049385071,0.004864005837589502,33.82993698120117,2.7460455894470215,0.9582155346870422,0.01664007641375065
Cityscape,DeepJSCCWZJoint2,32,-2.0,1.696250319480896,0.27545249462127686,3.632179577834904E-4,0.05147383362054825,0.01761459745466709,0.9922754168510437,0.004317565821111202,35.979251861572266,2.480907917022705,0.9683924317359924,0.014214454218745232,1.6635407209396362,0.2258283495903015,6.114337011240423E-4,0.06523450464010239,0.018058696761727333,0.9896765351295471,0.0046689510345458984,33.97947692871094,2.7456610202789307,0.9591056704521179,0.016292454674839973
Cityscape,DeepJSCCWZJoint2,32,-1.0,1.6871845722198486,0.2685430943965912,3.5472522722557187E-4,0.05096995458006859,0.017438922077417374,0.9925065040588379,0.0042107305489480495,36.08418273925781,2.4724655151367188,0.9688900113105774,0.01398693397641182,1.6850320100784302,0.2641453146934509,5.951003986410797E-4,0.06459133327007294,0.017891546711325645,0.990045428276062,0.004496031440794468,34.098358154296875,2.7431066036224365,0.9599148631095886,0.01597270928323269
Cityscape,DeepJSCCWZJoint2,32,0.0,1.6970574855804443,0.26791203022003174,3.461450105533004E-4,0.05014844983816147,0.0170602910220623,0.9927604794502258,0.004037309903651476,36.19736099243164,2.4711883068084717,0.969502329826355,0.013650150038301945,1.6575075387954712,0.23106485605239868,5.821198574267328E-4,0.06370601058006287,0.01778234727680683,0.9903268218040466,0.0043858373537659645,34.20098876953125,2.7455501556396484,0.9606173634529114,0.015711041167378426
Cityscape,DeepJSCCWZJoint2,32,1.0,1.6905063390731812,0.27776941657066345,3.396140818949789E-4,0.049635838717222214,0.017057599499821663,0.9929399490356445,0.003955321852117777,36.286109924316406,2.4739956855773926,0.9699313044548035,0.013496626168489456,1.681525707244873,0.24270829558372498,5.709161632694304E-4,0.06303084641695023,0.017524629831314087,0.9905940294265747,0.00427952641621232,34.289093017578125,2.7473151683807373,0.9612576365470886,0.015478568151593208
Cityscape,DeepJSCCWZJoint2,32,2.0,1.6914870738983154,0.26940658688545227,3.3410018659196794E-4,0.04921327158808708,0.016895489767193794,0.9930898547172546,0.0038653474766761065,36.36146545410156,2.4728710651397705,0.9702771306037903,0.013299589045345783,1.671413540840149,0.2618549168109894,5.605776677839458E-4,0.0625319853425026,0.017421938478946686,0.9908010959625244,0.004180029965937138,34.37389373779297,2.751915216445923,0.961732029914856,0.015265781432390213
Cityscape,DeepJSCCWZJoint2,32,3.0,1.6958553791046143,0.2593746483325958,3.2974977511912584E-4,0.04888714849948883,0.016769399866461754,0.9932116866111755,0.003774900920689106,36.42082595825195,2.468259334564209,0.9705514907836914,0.013161039911210537,1.6673182249069214,0.22313407063484192,5.520592676475644E-4,0.062106598168611526,0.01738123781979084,0.9909592866897583,0.004105021245777607,34.434051513671875,2.7447104454040527,0.9620776176452637,0.01511513814330101
Cityscape,DeepJSCCWZJoint2,32,4.0,1.6905486583709717,0.28752270340919495,3.262684913352132E-4,0.04866522178053856,0.016676904633641243,0.9933145642280579,0.0037019094452261925,36.466827392578125,2.4584176540374756,0.9707897305488586,0.01299269963055849,1.6551487445831299,0.24223893880844116,5.473489873111248E-4,0.061874840408563614,0.017381930723786354,0.9910783767700195,0.004092004615813494,34.48203659057617,2.749192714691162,0.9623529314994812,0.015081578865647316
Cityscape,DeepJSCCWZJoint2,32,5.0,1.6979730129241943,0.28046077489852905,3.2363165519200265E-4,0.04853831231594086,0.016626060009002686,0.9933872222900391,0.0036588164512068033,36.503746032714844,2.456003189086914,0.9709289073944092,0.012912323698401451,1.6619362831115723,0.2652997672557831,5.418162327259779E-4,0.061713654547929764,0.01727953739464283,0.9911802411079407,0.003994699567556381,34.519779205322266,2.7405645847320557,0.9625679850578308,0.014902159571647644


==> results/Cityscape_32_Separation_msssim.csv <==
model/snr,test/msssim
0.06689822558611530,0.9628534583398090
0.8694333339233540,0.9754887386742620
1.2957773806031400,0.9789570558464960
2.0994733598700000,0.9810885439575530
6.725871402277470,0.9825561226835540
26.636870150297700,0.9829621205620520
79.20497952227590,0.9843332121037200

==> results/Cityscape_32_Separation_psnr.csv <==
model/snr,test/psnr
0.00022183169879230700,25.289576391320900
0.17316017321074100,27.464726391320900
1.0412317681530500,28.9268263913209
3.6439743377431700,29.83783639132090
7.618997051168060,30.1243563913209
64.82848087822520,31.604216391320900
78.4337385365102,31.850386391320900

==> results/KittiStereo_16_DeepJSCCWZ.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZ,16,-5.0,1.713769555091858,0.2495952546596527,0.004514571279287338,0.24752770364284515,0.04566919431090355,0.9428069591522217,0.023318447172641754,24.367361068725586,2.1280436515808105,0.8031203746795654,0.05148772895336151,1.7061891555786133,0.21346323192119598,0.004522744100540876,0.24814917147159576,0.04610224813222885,0.9425479173660278,0.02332780882716179,24.330360412597656,2.0863609313964844,0.8023054003715515,0.05208802968263626
KittiStereo,DeepJSCCWZ,16,-4.0,1.7004622220993042,0.23803402483463287,0.004326161928474903,0.24252580106258392,0.045195113867521286,0.9458215832710266,0.021984245628118515,24.553752899169922,2.1146979331970215,0.8091700077056885,0.050024211406707764,1.709725022315979,0.22283069789409637,0.004346163477748632,0.24288514256477356,0.045787595212459564,0.9455724954605103,0.022256499156355858,24.513916015625,2.0915780067443848,0.8084508776664734,0.05080801621079445
KittiStereo,DeepJSCCWZ,16,-3.0,1.7227323055267334,0.23201052844524384,0.00415870500728488,0.23769919574260712,0.044525086879730225,0.9486602544784546,0.020504530519247055,24.72294044494629,2.1072208881378174,0.8146781325340271,0.048549361526966095,1.7031950950622559,0.21283599734306335,0.004191518295556307,0.23844359815120697,0.04494898393750191,0.9483767151832581,0.020794209092855453,24.674659729003906,2.0839521884918213,0.8137848377227783,0.049210358411073685
KittiStereo,DeepJSCCWZ,16,-2.0,1.730502724647522,0.2657877206802368,0.004033002071082592,0.23459121584892273,0.043561916798353195,0.9509362578392029,0.019635353237390518,24.857749938964844,2.095935583114624,0.8189684748649597,0.04738753288984299,1.7064051628112793,0.2465074211359024,0.004056354518979788,0.23541685938835144,0.04450489953160286,0.9505946040153503,0.019872594624757767,24.814918518066406,2.068721055984497,0.8180919289588928,0.04819757118821144
KittiStereo,DeepJSCCWZ,16,-1.0,1.7004493474960327,0.2174808531999588,0.003917261958122253,0.23159566521644592,0.04341500625014305,0.952829897403717,0.01862822286784649,24.982656478881836,2.085265636444092,0.8229119181632996,0.04623007774353027,1.6948541402816772,0.2089734673500061,0.0039230892434716225,0.23208989202976227,0.043942805379629135,0.9526439905166626,0.018892690539360046,24.955245971679688,2.0565061569213867,0.8221939206123352,0.04688938334584236
KittiStereo,DeepJSCCWZ,16,0.0,1.7019048929214478,0.2487146258354187,0.0038088273722678423,0.22878453135490417,0.04287925735116005,0.9547228813171387,0.01760930009186268,25.09906578063965,2.069155693054199,0.8263888359069824,0.04511909931898117,1.7107282876968384,0.24312061071395874,0.0038313327822834253,0.22967590391635895,0.04349302127957344,0.9544761776924133,0.017802143469452858,25.057676315307617,2.046194553375244,0.8255712389945984,0.04585735872387886
KittiStereo,DeepJSCCWZ,16,1.0,1.716845989227295,0.22836829721927643,0.00374579057097435,0.22760909795761108,0.04283072426915169,0.9560364484786987,0.017070425674319267,25.17719268798828,2.0732810497283936,0.8288612365722656,0.04449973255395889,1.7100545167922974,0.23968081176280975,0.0037539342883974314,0.22804807126522064,0.04318810999393463,0.9558742046356201,0.017179178074002266,25.143096923828125,2.037289619445801,0.8281685709953308,0.04504130780696869
KittiStereo,DeepJSCCWZ,16,2.0,1.726356863975525,0.2192557156085968,0.003668516408652067,0.2254902720451355,0.042016852647066116,0.9573906064033508,0.016317332163453102,25.26150894165039,2.0516908168792725,0.8314344882965088,0.0435463972389698,1.7084460258483887,0.22845105826854706,0.0036801055539399385,0.22628214955329895,0.04271027818322182,0.9571926593780518,0.01646564155817032,25.2255859375,2.019171714782715,0.8307585716247559,0.04417111724615097
KittiStereo,DeepJSCCWZ,16,3.0,1.708197832107544,0.2185707539319992,0.0036088789347559214,0.2234923094511032,0.04195582866668701,0.9583646059036255,0.015897104516625404,25.33348274230957,2.0491929054260254,0.8332527279853821,0.04305555671453476,1.7143008708953857,0.22717247903347015,0.0036235791631042957,0.22382235527038574,0.04228636249899864,0.9581815004348755,0.01607397571206093,25.295612335205078,2.01728892326355,0.8325620293617249,0.04358944296836853
KittiStereo,DeepJSCCWZ,16,4.0,1.7022453546524048,0.23344697058200836,0.0035602750722318888,0.22219966351985931,0.04167373850941658,0.9592124223709106,0.015350022353231907,25.388153076171875,2.0396432876586914,0.8346318006515503,0.04248708114027977,1.6834214925765991,0.2161228060722351,0.003574400208890438,0.2226245403289795,0.042194776237010956,0.9590526223182678,0.015610015019774437,25.354236602783203,2.015301465988159,0.8340117335319519,0.043066784739494324
KittiStereo,DeepJSCCWZ,16,5.0,1.7225226163864136,0.22612953186035156,0.0035223409067839384,0.22123420238494873,0.04125440493226051,0.9598951935768127,0.014988517388701439,25.433937072753906,2.032475709915161,0.8356823921203613,0.04199347645044327,1.6932456493377686,0.21814492344856262,0.0035358781460672617,0.22150062024593353,0.041627541184425354,0.9597417712211609,0.015135782770812511,25.394895553588867,2.0037307739257812,0.835084855556488,0.04249826818704605


==> results/KittiStereo_16_DeepJSCCWZBaseline.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline,16,-5.0,1.5623586177825928,0.1931477040052414,0.008070189505815506,0.4046967625617981,0.03864401951432228,0.8428088426589966,0.028662607073783875,21.522361755371094,1.642582893371582,0.6300410628318787,0.06216774880886078,1.575355052947998,0.2020907700061798,0.00806137453764677,0.40441134572029114,0.03900454193353653,0.8429762721061707,0.028694679960608482,21.521074295043945,1.6235904693603516,0.6301501989364624,0.06223737448453903
KittiStereo,DeepJSCCWZBaseline,16,-4.0,1.5893467664718628,0.20645375549793243,0.0072242687456309795,0.3872021734714508,0.03900257870554924,0.8612167835235596,0.02555553987622261,22.02388572692871,1.6463816165924072,0.6547720432281494,0.059374913573265076,1.573122262954712,0.18560706079006195,0.007221039850264788,0.3870857357978821,0.039566196501255035,0.8610547184944153,0.025623492896556854,22.021686553955078,1.6378934383392334,0.6544303297996521,0.0597381591796875
KittiStereo,DeepJSCCWZBaseline,16,-3.0,1.608194351196289,0.20182253420352936,0.0065075005404651165,0.37019413709640503,0.03871844708919525,0.8771457076072693,0.023081690073013306,22.498523712158203,1.6593773365020752,0.6776449084281921,0.05703120306134224,1.636598825454712,0.22103101015090942,0.006500922609120607,0.3708861172199249,0.038889121264219284,0.8776652216911316,0.022898122668266296,22.49725341796875,1.6349648237228394,0.6775636076927185,0.0568058118224144
KittiStereo,DeepJSCCWZBaseline,16,-2.0,1.636884093284607,0.22050945460796356,0.005887754261493683,0.35499393939971924,0.03797781094908714,0.8920721411705017,0.02017747238278389,22.94814109802246,1.6551073789596558,0.6999838352203369,0.05358019843697548,1.6197750568389893,0.19781635701656342,0.005906078964471817,0.35473230481147766,0.038675352931022644,0.8922091126441956,0.020526070147752762,22.93012237548828,1.6524784564971924,0.6998042464256287,0.05427391082048416
KittiStereo,DeepJSCCWZBaseline,16,-1.0,1.6378412246704102,0.20043104887008667,0.005386479664593935,0.34066852927207947,0.037712421268224716,0.9049891233444214,0.01809678226709366,23.34930992126465,1.6593225002288818,0.7208304405212402,0.05078146606683731,1.6577650308609009,0.25161731243133545,0.00538640795275569,0.34044286608695984,0.03781468793749809,0.9050426483154297,0.018167506903409958,23.344886779785156,1.6423516273498535,0.7205076813697815,0.05116184055805206
KittiStereo,DeepJSCCWZBaseline,16,0.0,1.6666547060012817,0.21694423258304596,0.00495440186932683,0.32706332206726074,0.03678903728723526,0.9157456159591675,0.016211681067943573,23.72702407836914,1.654895305633545,0.7387325167655945,0.0482386015355587,1.672765851020813,0.22889845073223114,0.004959404468536377,0.3269751965999603,0.03664599731564522,0.9158205986022949,0.016229696571826935,23.719036102294922,1.6494724750518799,0.7387145757675171,0.04833190515637398
KittiStereo,DeepJSCCWZBaseline,16,1.0,1.6989974975585938,0.23564472794532776,0.004599705338478088,0.31487980484962463,0.0357821099460125,0.9247188568115234,0.014549767598509789,24.06189727783203,1.6545406579971313,0.7543859481811523,0.04558055102825165,1.7057961225509644,0.23225966095924377,0.0046035791747272015,0.3152086138725281,0.03575974702835083,0.9247203469276428,0.01464920025318861,24.05643081665039,1.6546976566314697,0.7539706230163574,0.04605739936232567
KittiStereo,DeepJSCCWZBaseline,16,2.0,1.701332449913025,0.2541029453277588,0.004298416431993246,0.30474942922592163,0.035127218812704086,0.9320569038391113,0.013122360222041607,24.366422653198242,1.6499747037887573,0.7673665285110474,0.043486472219228745,1.6896119117736816,0.2322947084903717,0.00431146239861846,0.30502378940582275,0.035292722284793854,0.9320040345191956,0.013217094354331493,24.351940155029297,1.64911687374115,0.7670423984527588,0.04388681799173355
KittiStereo,DeepJSCCWZBaseline,16,3.0,1.670892596244812,0.21476854383945465,0.004055310972034931,0.2958610951900482,0.03485138714313507,0.9381532073020935,0.012155470438301563,24.630233764648438,1.6516467332839966,0.7782485485076904,0.04190696403384209,1.6892411708831787,0.24242869019508362,0.004067090339958668,0.2963726222515106,0.034339409321546555,0.9381269812583923,0.012178017757833004,24.61724853515625,1.648997187614441,0.77791827917099,0.04219977557659149
KittiStereo,DeepJSCCWZBaseline,16,4.0,1.6741645336151123,0.22188641130924225,0.003867075312882662,0.288771390914917,0.03390638157725334,0.9430150389671326,0.011159971356391907,24.844127655029297,1.6450566053390503,0.7871518731117249,0.04025992751121521,1.6967025995254517,0.2466779500246048,0.0038728329818695784,0.2886373698711395,0.033398233354091644,0.9430105686187744,0.011262205429375172,24.837665557861328,1.6502553224563599,0.786880373954773,0.04069022089242935
KittiStereo,DeepJSCCWZBaseline,16,5.0,1.696698546409607,0.24287018179893494,0.0037100501358509064,0.2828807830810547,0.03264503926038742,0.9469757676124573,0.010484968312084675,25.02821159362793,1.6363368034362793,0.7943931221961975,0.039018671959638596,1.6828218698501587,0.2253420352935791,0.0037177486810833216,0.2834782600402832,0.03291068598628044,0.9470358490943909,0.01038864254951477,25.02105712890625,1.6399766206741333,0.7941003441810608,0.039232153445482254


==> results/KittiStereo_16_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline2,16,-5.0,1.7286205291748047,0.243552565574646,0.004361373372375965,0.23678883910179138,0.04551505669951439,0.9430415034294128,0.02381622977554798,24.53681755065918,2.1671581268310547,0.8092731833457947,0.05187544599175453,1.7131972312927246,0.22966520488262177,0.004351490177214146,0.23696689307689667,0.045809999108314514,0.9430989623069763,0.023840870708227158,24.52346420288086,2.14280366897583,0.8088675737380981,0.052426692098379135
KittiStereo,DeepJSCCWZBaseline2,16,-4.0,1.7140188217163086,0.2469862401485443,0.004187659826129675,0.23212969303131104,0.045146554708480835,0.9460422396659851,0.02256210893392563,24.723398208618164,2.1653404235839844,0.815245509147644,0.05019673705101013,1.7096103429794312,0.23087430000305176,0.004178578499704599,0.23283253610134125,0.04517321661114693,0.9459317326545715,0.022677697241306305,24.700937271118164,2.126272678375244,0.8145788908004761,0.05082060769200325
KittiStereo,DeepJSCCWZBaseline2,16,-3.0,1.7223135232925415,0.218845397233963,0.004012704361230135,0.22806990146636963,0.04424530640244484,0.948925793170929,0.020948102697730064,24.898576736450195,2.1420254707336426,0.8208249807357788,0.048428285866975784,1.7184557914733887,0.2076074481010437,0.004026280250400305,0.22855991125106812,0.04460892826318741,0.9486412405967712,0.021440936252474785,24.868680953979492,2.12922739982605,0.8199728727340698,0.04927986115217209
KittiStereo,DeepJSCCWZBaseline2,16,-2.0,1.7067666053771973,0.23718485236167908,0.0038754960987716913,0.22378022968769073,0.04369078204035759,0.951324462890625,0.019873009994626045,25.048110961914062,2.1331846714019775,0.8258448839187622,0.04703598469495773,1.6990090608596802,0.21961082518100739,0.003898790804669261,0.22438791394233704,0.04393409192562103,0.9511420726776123,0.020232543349266052,25.006650924682617,2.1095030307769775,0.8250730037689209,0.0478409007191658
KittiStereo,DeepJSCCWZBaseline2,16,-1.0,1.7030181884765625,0.23444341123104095,0.0037756150122731924,0.22044673562049866,0.04330933839082718,0.9535109996795654,0.018935594707727432,25.172882080078125,2.138566255569458,0.8302976489067078,0.045718465000391006,1.702959656715393,0.23314201831817627,0.003777514211833477,0.22075426578521729,0.043242037296295166,0.9532853364944458,0.019144605845212936,25.13911247253418,2.097304105758667,0.8296646475791931,0.046378958970308304
KittiStereo,DeepJSCCWZBaseline2,16,0.0,1.7356153726577759,0.24445940554141998,0.0036460855044424534,0.21685245633125305,0.042337510734796524,0.9554922580718994,0.017835043370723724,25.307544708251953,2.1055073738098145,0.8345006108283997,0.0442388653755188,1.7302837371826172,0.2582978308200836,0.0036761558149009943,0.21767514944076538,0.042642105370759964,0.9552587866783142,0.01809968799352646,25.253124237060547,2.0928666591644287,0.8336270451545715,0.04503526911139488
KittiStereo,DeepJSCCWZBaseline2,16,1.0,1.7106736898422241,0.24020469188690186,0.00354726891964674,0.21407446265220642,0.041843101382255554,0.9572815895080566,0.016854383051395416,25.41770362854004,2.089118242263794,0.8379287123680115,0.04319678992033005,1.706973910331726,0.21660761535167694,0.003563609207049012,0.21454687416553497,0.042106058448553085,0.9570242762565613,0.017300112172961235,25.388288497924805,2.0761425495147705,0.8372960090637207,0.044018689543008804
KittiStereo,DeepJSCCWZBaseline2,16,2.0,1.7236464023590088,0.2324419617652893,0.003474172670394182,0.21176321804523468,0.04149896651506424,0.9585444331169128,0.016395237296819687,25.511011123657227,2.0861477851867676,0.8407120108604431,0.04234877973794937,1.7160837650299072,0.22669248282909393,0.0034930570982396603,0.21239276230335236,0.041755542159080505,0.9583831429481506,0.01654762029647827,25.46947479248047,2.066640615463257,0.8400663137435913,0.043074797838926315
KittiStereo,DeepJSCCWZBaseline2,16,3.0,1.7201805114746094,0.23644375801086426,0.003404968651011586,0.21002022922039032,0.04093939810991287,0.9598428010940552,0.015728352591395378,25.598073959350586,2.0775649547576904,0.8431674838066101,0.04158172756433487,1.7269415855407715,0.2558395564556122,0.003417371306568384,0.21074773371219635,0.04144268110394478,0.9597100615501404,0.015836505219340324,25.560747146606445,2.05378794670105,0.842648983001709,0.04198051244020462
KittiStereo,DeepJSCCWZBaseline2,16,4.0,1.729835033416748,0.23562921583652496,0.003354603424668312,0.20855751633644104,0.040811747312545776,0.9608472585678101,0.015162933617830276,25.66155242919922,2.0675301551818848,0.8451796770095825,0.040758952498435974,1.7259775400161743,0.2178248167037964,0.0033666263334453106,0.20913004875183105,0.04122291877865791,0.9606776237487793,0.015362396836280823,25.626680374145508,2.05131459236145,0.8445349335670471,0.04132704436779022
KittiStereo,DeepJSCCWZBaseline2,16,5.0,1.7238147258758545,0.23750102519989014,0.0033218597527593374,0.2081822007894516,0.04075189307332039,0.9615927934646606,0.014754903502762318,25.703174591064453,2.0644314289093018,0.8464519381523132,0.04028921574354172,1.7033507823944092,0.22501638531684875,0.0033317389898002148,0.20842131972312927,0.04093779996037483,0.9614620208740234,0.014997939579188824,25.674312591552734,2.0458192825317383,0.8459097743034363,0.040836088359355927


==> results/KittiStereo_16_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint,16,-5.0,1.7290617227554321,0.20343370735645294,0.003669820260256529,0.21715611219406128,0.04709339514374733,0.9511122107505798,0.02140326239168644,25.31083106994629,2.1866588592529297,0.8233891129493713,0.0526854507625103,1.7082220315933228,0.23637644946575165,0.003705874551087618,0.2178589254617691,0.04772275313735008,0.9507936835289001,0.021506886929273605,25.25430679321289,2.164726734161377,0.8224977254867554,0.053122371435165405
KittiStereo,DeepJSCCWZJoint,16,-4.0,1.714687705039978,0.2419089823961258,0.0035191895440220833,0.21251550316810608,0.04654413089156151,0.9537625312805176,0.0197194442152977,25.48918342590332,2.1680495738983154,0.828693687915802,0.05072403326630592,1.7070953845977783,0.23107843101024628,0.0035399808548390865,0.21293924748897552,0.04677048325538635,0.9535778760910034,0.01996867172420025,25.455753326416016,2.161306858062744,0.828048050403595,0.051459893584251404
KittiStereo,DeepJSCCWZJoint,16,-3.0,1.7386929988861084,0.23274974524974823,0.003386783879250288,0.208346426486969,0.045495111495256424,0.9560447931289673,0.018638942390680313,25.656024932861328,2.1590993404388428,0.8334424495697021,0.04934799671173096,1.7185335159301758,0.25001782178878784,0.00340488413348794,0.20907780528068542,0.04634612053632736,0.9558489322662354,0.01891498453915119,25.625328063964844,2.153923749923706,0.8327627182006836,0.05013684928417206
KittiStereo,DeepJSCCWZJoint,16,-2.0,1.7208199501037598,0.24142977595329285,0.0032783339265733957,0.20521624386310577,0.044975560158491135,0.9580481648445129,0.01773715764284134,25.79889678955078,2.155670166015625,0.8376114368438721,0.04824044927954674,1.7135417461395264,0.21772150695323944,0.0032992304768413305,0.20613281428813934,0.04580486938357353,0.9577869772911072,0.018020007759332657,25.762109756469727,2.1397511959075928,0.8367306590080261,0.0489949993789196
KittiStereo,DeepJSCCWZJoint,16,-1.0,1.7258968353271484,0.22461125254631042,0.0031804488971829414,0.20252221822738647,0.04470665007829666,0.9598346948623657,0.016782071441411972,25.932519912719727,2.1488983631134033,0.8411868214607239,0.047226957976818085,1.729845404624939,0.2296663373708725,0.0032039410434663296,0.20306456089019775,0.04489358514547348,0.9595749378204346,0.016950111836194992,25.887989044189453,2.1314353942871094,0.8404152393341064,0.04763060063123703
KittiStereo,DeepJSCCWZJoint,16,0.0,1.7294471263885498,0.22567768394947052,0.003097041742876172,0.20048393309116364,0.044005028903484344,0.9614633917808533,0.015800347551703453,26.047197341918945,2.136671304702759,0.8444239497184753,0.04591219872236252,1.7346869707107544,0.2530052363872528,0.0031209534499794245,0.20095527172088623,0.04472530633211136,0.961237907409668,0.01607401855289936,26.003448486328125,2.12650990486145,0.8437650799751282,0.04644322767853737
KittiStereo,DeepJSCCWZJoint,16,1.0,1.7385179996490479,0.24390965700149536,0.003031078726053238,0.19823382794857025,0.0436093807220459,0.9627901911735535,0.015216007828712463,26.13971519470215,2.129946708679199,0.8471190929412842,0.04500062018632889,1.701892375946045,0.23012705147266388,0.0030478446278721094,0.19893905520439148,0.04415493085980415,0.9626137018203735,0.015340282581746578,26.106271743774414,2.1179873943328857,0.8465018272399902,0.04544355347752571
KittiStereo,DeepJSCCWZJoint,16,2.0,1.7316374778747559,0.2489602416753769,0.002971033798530698,0.1966623067855835,0.043052788823843,0.9639503955841064,0.014500080607831478,26.224477767944336,2.11910080909729,0.8493598103523254,0.04411526769399643,1.7056102752685547,0.2199314534664154,0.0029946251306682825,0.19712691009044647,0.043790847063064575,0.9637557864189148,0.014775385148823261,26.18398666381836,2.116419792175293,0.8487100005149841,0.044744350016117096
KittiStereo,DeepJSCCWZJoint,16,3.0,1.7231732606887817,0.2437901496887207,0.002925844630226493,0.19522608816623688,0.04285877197980881,0.9649187922477722,0.014022200368344784,26.291364669799805,2.1161863803863525,0.8512158989906311,0.043467167764902115,1.7238072156906128,0.23439612984657288,0.0029423092491924763,0.19576774537563324,0.04328300058841705,0.9647655487060547,0.014159409329295158,26.256258010864258,2.1014065742492676,0.8506755828857422,0.04385994002223015
KittiStereo,DeepJSCCWZJoint,16,4.0,1.727347493171692,0.22993111610412598,0.0028859060257673264,0.19434678554534912,0.042736299335956573,0.9657297730445862,0.013548199087381363,26.348482131958008,2.1024725437164307,0.8527124524116516,0.04278787598013878,1.6981337070465088,0.223372682929039,0.00290331756696105,0.19483321905136108,0.04290613532066345,0.9655850529670715,0.013750456273555756,26.315322875976562,2.097460985183716,0.8521620631217957,0.04326806217432022
KittiStereo,DeepJSCCWZJoint,16,5.0,1.7274324893951416,0.2542283535003662,0.0028592762537300587,0.1940276324748993,0.04227298125624657,0.9664226770401001,0.013138897716999054,26.386762619018555,2.0918753147125244,0.8538491725921631,0.042205482721328735,1.7197620868682861,0.22727449238300323,0.0028741839341819286,0.1943577378988266,0.042687803506851196,0.9662908911705017,0.013318208046257496,26.356168746948242,2.0838887691497803,0.8533591032028198,0.04259683936834335


==> results/KittiStereo_16_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint2,16,-5.0,1.7168492078781128,0.20585402846336365,0.003601307747885585,0.21125590801239014,0.046238042414188385,0.9527139663696289,0.020838283002376556,25.409156799316406,2.2118980884552,0.8261327147483826,0.052216652780771255,1.7287812232971191,0.25977399945259094,0.0036248634569346905,0.2119707316160202,0.04700761288404465,0.952350378036499,0.021347861737012863,25.3685245513916,2.19040584564209,0.8252876996994019,0.05309522524476051
KittiStereo,DeepJSCCWZJoint2,16,-4.0,1.7158374786376953,0.23856619000434875,0.0034499228931963444,0.2072012573480606,0.04561445489525795,0.955287516117096,0.019730551168322563,25.600360870361328,2.201554298400879,0.8313159942626953,0.05083133280277252,1.7321614027023315,0.24138563871383667,0.0034776926040649414,0.20767728984355927,0.04627635329961777,0.9548032879829407,0.020093748345971107,25.547828674316406,2.174820899963379,0.8303549289703369,0.05150815099477768
KittiStereo,DeepJSCCWZJoint2,16,-3.0,1.7147775888442993,0.22308705747127533,0.0033288244158029556,0.20378273725509644,0.044869523495435715,0.9573497176170349,0.018380602821707726,25.748767852783203,2.1850578784942627,0.8356446027755737,0.04912381246685982,1.721766710281372,0.23826812207698822,0.0033533002715557814,0.20426619052886963,0.04541831836104393,0.957071840763092,0.01887219399213791,25.70706558227539,2.1676204204559326,0.8349671959877014,0.04989035800099373
KittiStereo,DeepJSCCWZJoint2,16,-2.0,1.7101895809173584,0.2392248660326004,0.003219840582460165,0.2006588578224182,0.044026121497154236,0.9593891501426697,0.017502209171652794,25.89200782775879,2.169616222381592,0.8397457599639893,0.04794980213046074,1.727936029434204,0.24790921807289124,0.003238011384382844,0.20110131800174713,0.044670164585113525,0.9591655731201172,0.017653746530413628,25.854074478149414,2.1478352546691895,0.8391439318656921,0.048370786011219025
KittiStereo,DeepJSCCWZJoint2,16,-1.0,1.7047051191329956,0.23127637803554535,0.003132240381091833,0.1980213075876236,0.04334832355380058,0.9610512852668762,0.016539787873625755,26.009082794189453,2.1549601554870605,0.8432742357254028,0.0465363934636116,1.7133032083511353,0.2539058327674866,0.003151953686028719,0.19827629625797272,0.04419892653822899,0.9608497619628906,0.016847124323248863,25.97475242614746,2.1452412605285645,0.8426193594932556,0.04733206704258919
KittiStereo,DeepJSCCWZJoint2,16,0.0,1.7220052480697632,0.2180061787366867,0.003052153391763568,0.19554099440574646,0.04301987215876579,0.9626152515411377,0.015689240768551826,26.118989944458008,2.1449332237243652,0.846514105796814,0.045408010482788086,1.7154834270477295,0.2553323209285736,0.0030735472682863474,0.195914626121521,0.043685801327228546,0.9623290300369263,0.016033215448260307,26.079301834106445,2.1316425800323486,0.8457821011543274,0.046107057482004166
KittiStereo,DeepJSCCWZJoint2,16,1.0,1.7192455530166626,0.23711948096752167,0.0029873827006667852,0.19340278208255768,0.04210737720131874,0.9639272093772888,0.014901881106197834,26.208660125732422,2.1334519386291504,0.8491640686988831,0.04431246966123581,1.7480086088180542,0.2552996873855591,0.0030065623577684164,0.19388732314109802,0.0430011972784996,0.9636590480804443,0.015324554406106472,26.173980712890625,2.121202230453491,0.8485352993011475,0.045011505484580994
KittiStereo,DeepJSCCWZJoint2,16,2.0,1.7115983963012695,0.2369791865348816,0.002923743100836873,0.19153371453285217,0.04220341145992279,0.9650511145591736,0.014406531117856503,26.30206871032715,2.1272342205047607,0.8516974449157715,0.04351479187607765,1.7056231498718262,0.2387574166059494,0.0029428720008581877,0.1916755586862564,0.04238149896264076,0.9648147821426392,0.014653155580163002,26.264690399169922,2.113267660140991,0.8510335683822632,0.044187165796756744
KittiStereo,DeepJSCCWZJoint2,16,3.0,1.7216432094573975,0.25646284222602844,0.00286657246761024,0.18951581418514252,0.04155591502785683,0.9661923050880432,0.013675881549715996,26.388193130493164,2.1164112091064453,0.8540489673614502,0.042659495025873184,1.7161650657653809,0.24738049507141113,0.002888535149395466,0.18981795012950897,0.0420863963663578,0.9658878445625305,0.014101101085543633,26.3461856842041,2.1057469844818115,0.8533070087432861,0.043348345905542374
KittiStereo,DeepJSCCWZJoint2,16,4.0,1.732066035270691,0.24961134791374207,0.0028267165180295706,0.188251331448555,0.040965329855680466,0.9669727087020874,0.013280725106596947,26.44451141357422,2.105635643005371,0.8554592728614807,0.041937172412872314,1.7278599739074707,0.25676050782203674,0.0028487201780080795,0.18889498710632324,0.0416545644402504,0.9667478203773499,0.013515675440430641,26.402433395385742,2.0915024280548096,0.8548023700714111,0.042442742735147476
KittiStereo,DeepJSCCWZJoint2,16,5.0,1.7377052307128906,0.23105445504188538,0.002798241563141346,0.1883450597524643,0.04092616215348244,0.9675977230072021,0.012800193391740322,26.478599548339844,2.086442708969116,0.8560647964477539,0.041207317262887955,1.7194061279296875,0.23610778152942657,0.002819239627569914,0.18866096436977386,0.04120761528611183,0.9673543572425842,0.013043000362813473,26.438350677490234,2.0739662647247314,0.8554153442382812,0.04174153879284859


==> results/KittiStereo_16_Separation_msssim.csv <==
model/snr,test/msssim
0.1804688725087600,0.8976666951209040
0.7230445458229980,0.9319001743544230
1.804998501284800,0.9419636621795770
2.9231160159542100,0.9507856220690770
4.7097968160946500,0.9573385565909060
5.8088504589813600,0.9599278871252300
6.915950242351030,0.962347766092332
16.545242708620700,0.9688798630153320
31.802947578923000,0.9736897578920560

==> results/KittiStereo_16_Separation_psnr.csv <==
model/snr,test/psnr
0.016022816066335377,17.729045191320893
0.03964861330611136,18.608537091320898
0.3043761795339748,21.300896391320904
1.340114627342118,22.88988199132089
2.332581135955196,23.7988663913209
4.153097894725978,24.5601963913209
5.688858379554856,25.0051263913209
6.803709103265724,25.281266391320898
10.13322763459492,25.768436391320904
16.027090136550942,26.253096391320895
24.68261144286003,26.640266391320893
36.30042077305667,27.1513463913209
51.273215431041464,27.325826391320902
75.11347587045184,27.645696391320897
99.85648213588956,27.806546391320893


==> results/KittiStereo_32_DeepJSCCWZ.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZ,32,-5.0,1.6572574377059937,0.19288842380046844,0.005426341202110052,0.2703346610069275,0.04902756214141846,0.9326484203338623,0.028270648792386055,23.55691909790039,2.114365577697754,0.7818585634231567,0.05727449432015419,1.68064284324646,0.2557844817638397,0.005482221953570843,0.2714535593986511,0.04957863688468933,0.9322316646575928,0.02830466814339161,23.493892669677734,2.0958220958709717,0.7807124853134155,0.05788861960172653
KittiStereo,DeepJSCCWZ,32,-4.0,1.6624373197555542,0.2273695319890976,0.00521825673058629,0.2664391100406647,0.048009421676397324,0.9358463883399963,0.02642582729458809,23.720792770385742,2.097531318664551,0.7871032953262329,0.05569442734122276,1.6764233112335205,0.22675395011901855,0.005260006990283728,0.26744669675827026,0.049053288996219635,0.9352939128875732,0.026883775368332863,23.667232513427734,2.0771002769470215,0.7858654260635376,0.05651464685797691
KittiStereo,DeepJSCCWZ,32,-3.0,1.6591860055923462,0.22101423144340515,0.005074270535260439,0.26338455080986023,0.04741055145859718,0.9382641911506653,0.025229884311556816,23.843425750732422,2.0884501934051514,0.7912817001342773,0.05431701987981796,1.652201771736145,0.19304899871349335,0.005104260519146919,0.2641755938529968,0.04856213927268982,0.9379645586013794,0.0257536880671978,23.802608489990234,2.0750176906585693,0.7903046607971191,0.055344756692647934
KittiStereo,DeepJSCCWZ,32,-2.0,1.6657965183258057,0.21630007028579712,0.004932574462145567,0.2613930106163025,0.0468379482626915,0.9404587149620056,0.024045635014772415,23.962324142456055,2.07832932472229,0.794813334941864,0.05334433540701866,1.671655297279358,0.21821732819080353,0.004964827559888363,0.26200443506240845,0.04734249785542488,0.940049946308136,0.02445722185075283,23.920812606811523,2.0607376098632812,0.7937836647033691,0.053977373987436295
KittiStereo,DeepJSCCWZ,32,-1.0,1.6746315956115723,0.2121872752904892,0.0048212213441729546,0.2576436400413513,0.04652082547545433,0.9424600005149841,0.023177633062005043,24.071128845214844,2.0761075019836426,0.7984600067138672,0.05235891044139862,1.6763557195663452,0.2438640147447586,0.004874228034168482,0.25834277272224426,0.04733705520629883,0.9420614838600159,0.02373400889337063,24.018022537231445,2.0688703060150146,0.7973429560661316,0.05313950031995773
KittiStereo,DeepJSCCWZ,32,0.0,1.66107976436615,0.21387839317321777,0.004728805739432573,0.25542116165161133,0.04637511074542999,0.9441456198692322,0.022589577361941338,24.161808013916016,2.0748865604400635,0.8013520240783691,0.05147663503885269,1.6700356006622314,0.2185944765806198,0.00476142019033432,0.25610023736953735,0.04712199419736862,0.9438424110412598,0.02295302227139473,24.113584518432617,2.0524470806121826,0.8003284931182861,0.05216867849230766
KittiStereo,DeepJSCCWZ,32,1.0,1.6534931659698486,0.22098249197006226,0.004643897991627455,0.2534099519252777,0.04573094844818115,0.9456954598426819,0.021767519414424896,24.2392520904541,2.0705244541168213,0.8037824630737305,0.05058002099394798,1.6759889125823975,0.25010421872138977,0.004671772941946983,0.2543787956237793,0.04642106592655182,0.9454011917114258,0.02190857194364071,24.19475555419922,2.0423645973205566,0.8027949333190918,0.05113103240728378
KittiStereo,DeepJSCCWZ,32,2.0,1.6578108072280884,0.2236429899930954,0.004568201955407858,0.25203585624694824,0.04564809054136276,0.946974515914917,0.020994456484913826,24.3084659576416,2.0526254177093506,0.8058292269706726,0.04981640726327896,1.6522057056427002,0.20074526965618134,0.0046037472784519196,0.2528686225414276,0.04612722247838974,0.9466660022735596,0.021251417696475983,24.25946617126465,2.0370302200317383,0.8047576546669006,0.050420645624399185
KittiStereo,DeepJSCCWZ,32,3.0,1.665594458580017,0.21986204385757446,0.004516725428402424,0.2510956823825836,0.045392896980047226,0.9480010867118835,0.020535729825496674,24.35902976989746,2.046401262283325,0.8073835372924805,0.049179211258888245,1.6661971807479858,0.23306122422218323,0.004546863958239555,0.251691997051239,0.04569242149591446,0.9477962255477905,0.020620759576559067,24.315446853637695,2.032172441482544,0.8065148591995239,0.04956453666090965
KittiStereo,DeepJSCCWZ,32,4.0,1.658154010772705,0.2253759205341339,0.004454899579286575,0.2503477931022644,0.045005910098552704,0.9489786028862,0.019987381994724274,24.41712760925293,2.0354068279266357,0.8087199330329895,0.04852922260761261,1.6707533597946167,0.23054975271224976,0.004495284985750914,0.2510230243206024,0.045560725033283234,0.9487510323524475,0.020004894584417343,24.36286163330078,2.0185465812683105,0.8077512383460999,0.04903795197606087
KittiStereo,DeepJSCCWZ,32,5.0,1.665145993232727,0.21963734924793243,0.004421783611178398,0.2505077123641968,0.04428724944591522,0.949632465839386,0.01952468417584896,24.447399139404297,2.0284228324890137,0.8093686103820801,0.04802126809954643,1.659001350402832,0.21600420773029327,0.004446825012564659,0.2512185275554657,0.0450061559677124,0.9494368433952332,0.019554829224944115,24.400304794311523,2.000128984451294,0.808452844619751,0.04845039173960686


==> results/KittiStereo_32_DeepJSCCWZBaseline.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline,32,-5.0,1.5376611948013306,0.19945159554481506,0.010982072912156582,0.4487575590610504,0.041546229273080826,0.7869969010353088,0.03863995522260666,20.13040542602539,1.6206687688827515,0.566173255443573,0.07020679861307144,1.5276339054107666,0.1940515786409378,0.011041256599128246,0.4493265748023987,0.04113809019327164,0.7862856984138489,0.03934609517455101,20.10540771484375,1.61039400100708,0.5651921629905701,0.0708620697259903
KittiStereo,DeepJSCCWZBaseline,32,-4.0,1.5170350074768066,0.17250750958919525,0.009847399778664112,0.4326464831829071,0.041546519845724106,0.8082730174064636,0.03579919412732124,20.624902725219727,1.6233724355697632,0.5889163017272949,0.06898215413093567,1.5307304859161377,0.1843859851360321,0.009816478937864304,0.4324371814727783,0.04238108545541763,0.8089091181755066,0.035523608326911926,20.62983512878418,1.6081455945968628,0.5889580249786377,0.06914849579334259
KittiStereo,DeepJSCCWZBaseline,32,-3.0,1.5558785200119019,0.20451676845550537,0.00884235743433237,0.416543185710907,0.04238345846533775,0.8288288116455078,0.03207321837544441,21.104290008544922,1.6233875751495361,0.6119326949119568,0.06671039015054703,1.563510537147522,0.199790358543396,0.008845389820635319,0.4168855547904968,0.04280983656644821,0.8289693593978882,0.03275565430521965,21.096172332763672,1.6069339513778687,0.61146080493927,0.06720418483018875
KittiStereo,DeepJSCCWZBaseline,32,-2.0,1.5845690965652466,0.2083061933517456,0.008032960817217827,0.40185850858688354,0.04173608496785164,0.847636342048645,0.029403651133179665,21.54487419128418,1.638831377029419,0.633997917175293,0.06427276879549026,1.587199330329895,0.21841028332710266,0.008031396195292473,0.4022510051727295,0.04180517420172691,0.8474657535552979,0.028991976752877235,21.53532600402832,1.6121387481689453,0.6334494948387146,0.0644572377204895
KittiStereo,DeepJSCCWZBaseline,32,-1.0,1.6090383529663086,0.23439162969589233,0.007333160378038883,0.3884376883506775,0.0417330376803875,0.8641822338104248,0.026385502889752388,21.952550888061523,1.6336934566497803,0.6553712487220764,0.06154096499085426,1.6067761182785034,0.2125149518251419,0.007331760600209236,0.38865217566490173,0.041843563318252563,0.8643074631690979,0.0262044258415699,21.94718360900879,1.6202630996704102,0.6545774340629578,0.06167447566986084
KittiStereo,DeepJSCCWZBaseline,32,0.0,1.6348371505737305,0.22600530087947845,0.0067476024851202965,0.3761608302593231,0.040891341865062714,0.8785293698310852,0.02316564880311489,22.331758499145508,1.6380256414413452,0.6745749711990356,0.058321963995695114,1.6209052801132202,0.22453545033931732,0.006736586801707745,0.37648358941078186,0.04104894772171974,0.8787095546722412,0.02316391095519066,22.328895568847656,1.6153830289840698,0.6741033792495728,0.05843468755483627
KittiStereo,DeepJSCCWZBaseline,32,1.0,1.6332982778549194,0.22872237861156464,0.006234040483832359,0.36570319533348083,0.03974275290966034,0.8910412192344666,0.020657455548644066,22.6815242767334,1.6233265399932861,0.6919680833816528,0.05517125502228737,1.61323881149292,0.21947480738162994,0.00624905014410615,0.3663846254348755,0.040223367512226105,0.8909885287284851,0.02075236104428768,22.670257568359375,1.6233081817626953,0.6916022300720215,0.055652957409620285
KittiStereo,DeepJSCCWZBaseline,32,2.0,1.645488977432251,0.23700068891048431,0.005816614255309105,0.35439249873161316,0.039222247898578644,0.9015891551971436,0.018671590834856033,22.996658325195312,1.6233608722686768,0.7077711820602417,0.05287252366542816,1.6485568284988403,0.23415231704711914,0.005832321010529995,0.35546329617500305,0.039674606174230576,0.901523768901825,0.018789226189255714,22.9814453125,1.6177468299865723,0.7073066234588623,0.05333000048995018
KittiStereo,DeepJSCCWZBaseline,32,3.0,1.6326789855957031,0.20054730772972107,0.005479057319462299,0.3449108600616455,0.03832890838384628,0.9103306531906128,0.01721738465130329,23.266149520874023,1.621232032775879,0.7212122082710266,0.051078636199235916,1.6654304265975952,0.23025387525558472,0.005486792419105768,0.345267117023468,0.03857940062880516,0.9104007482528687,0.01714824140071869,23.256467819213867,1.6126327514648438,0.7209245562553406,0.05105828493833542
KittiStereo,DeepJSCCWZBaseline,32,4.0,1.6493518352508545,0.2096230834722519,0.00518957432359457,0.3372165858745575,0.03793561831116676,0.9176164269447327,0.015868742018938065,23.510881423950195,1.6181743144989014,0.7326424717903137,0.049111682921648026,1.6470080614089966,0.23549313843250275,0.005198370665311813,0.3375416100025177,0.03786293417215347,0.9177246689796448,0.015728285536170006,23.499727249145508,1.6095330715179443,0.7324056625366211,0.04931958392262459
KittiStereo,DeepJSCCWZBaseline,32,5.0,1.6527283191680908,0.21760864555835724,0.0049537778832018375,0.3309767246246338,0.037175778299570084,0.9237310886383057,0.01476373989135027,23.717632293701172,1.614308476448059,0.7420486807823181,0.04760203883051872,1.6486754417419434,0.22261132299900055,0.004967977758497,0.3314078152179718,0.037284836173057556,0.9236114025115967,0.01478294376283884,23.702409744262695,1.60732102394104,0.741488516330719,0.04786130040884018


==> results/KittiStereo_32_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline2,32,-5.0,1.7084819078445435,0.2292296439409256,0.004942290019243956,0.24192383885383606,0.04899805411696434,0.9356231093406677,0.028663640841841698,23.98846435546875,2.206912040710449,0.7958518266677856,0.05782775953412056,1.7054115533828735,0.24555088579654694,0.004979915451258421,0.242669016122818,0.049336209893226624,0.9351640343666077,0.029020920395851135,23.94828224182129,2.198117733001709,0.7948649525642395,0.058872926980257034
KittiStereo,DeepJSCCWZBaseline2,32,-4.0,1.7143696546554565,0.2348281741142273,0.004765280056744814,0.23788192868232727,0.04839509725570679,0.9386502504348755,0.027067337185144424,24.166065216064453,2.2226691246032715,0.8014606237411499,0.05631047487258911,1.7088394165039062,0.2210935801267624,0.004777001682668924,0.23831729590892792,0.048769112676382065,0.9383476972579956,0.027323029935359955,24.118309020996094,2.161912202835083,0.8005355596542358,0.05693851038813591
KittiStereo,DeepJSCCWZBaseline2,32,-3.0,1.7176411151885986,0.23751650750637054,0.004567243624478579,0.23424136638641357,0.047808967530727386,0.9415927529335022,0.025712870061397552,24.344528198242188,2.2012810707092285,0.8067823052406311,0.05461633950471878,1.71054208278656,0.22981777787208557,0.004612772259861231,0.23478901386260986,0.0480077899992466,0.9411889314651489,0.0261484757065773,24.287109375,2.1789801120758057,0.8057267069816589,0.05568902567028999
KittiStereo,DeepJSCCWZBaseline2,32,-2.0,1.7343932390213013,0.2723842263221741,0.0044328924268484116,0.2307792603969574,0.046954307705163956,0.943938672542572,0.024620654061436653,24.479652404785156,2.1921215057373047,0.8113950490951538,0.053256355226039886,1.7250059843063354,0.2558101713657379,0.0044623143039643764,0.23116180300712585,0.0475943461060524,0.94359290599823,0.024828072637319565,24.429292678833008,2.168745994567871,0.8104321360588074,0.05421307682991028
KittiStereo,DeepJSCCWZBaseline2,32,-1.0,1.7184081077575684,0.24593575298786163,0.004288803320378065,0.22820772230625153,0.046505458652973175,0.9462236762046814,0.023332150653004646,24.619199752807617,2.1849966049194336,0.8155493140220642,0.051815055310726166,1.7133564949035645,0.2090158462524414,0.004322594963014126,0.22862961888313293,0.04677712544798851,0.9458849430084229,0.0237074326723814,24.57025718688965,2.166302442550659,0.8146169781684875,0.05265860632061958
KittiStereo,DeepJSCCWZBaseline2,32,0.0,1.7378612756729126,0.23414336144924164,0.00417016027495265,0.22681380808353424,0.04609764739871025,0.9481294751167297,0.022453714162111282,24.73456573486328,2.165354013442993,0.818965494632721,0.05073682218790054,1.7293381690979004,0.2345723956823349,0.004208026919513941,0.22748678922653198,0.046561211347579956,0.9478430151939392,0.02267371490597725,24.67744255065918,2.1466805934906006,0.8180351257324219,0.0514368861913681
KittiStereo,DeepJSCCWZBaseline2,32,1.0,1.726828694343567,0.25329798460006714,0.004060302395373583,0.22446338832378387,0.045310910791158676,0.9501378536224365,0.02121960185468197,24.854286193847656,2.1567864418029785,0.8227198123931885,0.0492958165705204,1.7344025373458862,0.24095895886421204,0.004077071789652109,0.2248186320066452,0.045751750469207764,0.9498400688171387,0.021510936319828033,24.805078506469727,2.123901844024658,0.8218825459480286,0.049997374415397644
KittiStereo,DeepJSCCWZBaseline2,32,2.0,1.736561894416809,0.23061209917068481,0.003961757756769657,0.2226758897304535,0.04511149972677231,0.9518085718154907,0.020350895822048187,24.952463150024414,2.144925594329834,0.8260582089424133,0.0482039600610733,1.7175607681274414,0.23714464902877808,0.0039979033172130585,0.22289732098579407,0.04538511484861374,0.9514517188072205,0.02059476636350155,24.894357681274414,2.1221256256103516,0.8250346183776855,0.049004413187503815
KittiStereo,DeepJSCCWZBaseline2,32,3.0,1.723976492881775,0.22857873141765594,0.003879954805597663,0.22127500176429749,0.04468325525522232,0.9531722068786621,0.019641421735286713,25.036914825439453,2.1327314376831055,0.8286883234977722,0.047279030084609985,1.7145287990570068,0.23937393724918365,0.003907916601747274,0.2214147448539734,0.04488294571638107,0.9528862833976746,0.019842013716697693,24.98834800720215,2.1067163944244385,0.8278266787528992,0.04814120754599571
KittiStereo,DeepJSCCWZBaseline2,32,4.0,1.7128468751907349,0.23762455582618713,0.003810211783275008,0.2200118452310562,0.044316843152046204,0.9544224739074707,0.018906231969594955,25.109560012817383,2.112612247467041,0.8311036825180054,0.046453412622213364,1.7411912679672241,0.2642569839954376,0.0038393144495785236,0.22039645910263062,0.044669438153505325,0.9541356563568115,0.01917019858956337,25.068008422851562,2.1062827110290527,0.8302322030067444,0.0473349504172802
KittiStereo,DeepJSCCWZBaseline2,32,5.0,1.7282092571258545,0.24040484428405762,0.0037582512013614178,0.21937532722949982,0.04371009021997452,0.9554442763328552,0.018317731097340584,25.17170524597168,2.1066222190856934,0.8330531120300293,0.04571154713630676,1.7283637523651123,0.22339999675750732,0.0037843426689505577,0.2195994257926941,0.044058121740818024,0.9551469683647156,0.01855401322245598,25.121912002563477,2.083808183670044,0.8321539163589478,0.04647260904312134


==> results/KittiStereo_32_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint,32,-5.0,1.703015923500061,0.24017329514026642,0.004219471011310816,0.23690541088581085,0.05042416974902153,0.9429042339324951,0.025684811174869537,24.6944580078125,2.191067695617676,0.8055219650268555,0.058313798159360886,1.7146724462509155,0.23036091029644012,0.004238533787429333,0.23717431724071503,0.05049942061305046,0.9428218007087708,0.02603781782090664,24.659957885742188,2.167559862136841,0.8051398396492004,0.05872221291065216
KittiStereo,DeepJSCCWZJoint,32,-4.0,1.7356473207473755,0.2640701234340668,0.004047818016260862,0.23248928785324097,0.049177344888448715,0.9456888437271118,0.024744344875216484,24.876941680908203,2.177855968475342,0.8107784986495972,0.05697888135910034,1.7162221670150757,0.2290465533733368,0.004054516553878784,0.23326784372329712,0.04991971701383591,0.9457021355628967,0.024657459929585457,24.853866577148438,2.1581008434295654,0.8103671669960022,0.05715138837695122
KittiStereo,DeepJSCCWZJoint,32,-3.0,1.7200343608856201,0.24715882539749146,0.0038791417609900236,0.22931736707687378,0.048859402537345886,0.948542594909668,0.022706452757120132,25.053834915161133,2.1628432273864746,0.8155272006988525,0.05485716834664345,1.7096360921859741,0.2425827831029892,0.003908259328454733,0.230180025100708,0.049207817763090134,0.9482096433639526,0.023074686527252197,25.00817108154297,2.1343860626220703,0.8147544860839844,0.05557044968008995
KittiStereo,DeepJSCCWZJoint,32,-2.0,1.7213760614395142,0.24492797255516052,0.003743925364688039,0.2260863333940506,0.0480235330760479,0.9509140849113464,0.021246660500764847,25.201099395751953,2.137699842453003,0.8198115229606628,0.05324438586831093,1.7021214962005615,0.24352668225765228,0.003770750481635332,0.22685207426548004,0.048428360372781754,0.9506635665893555,0.0216397512704134,25.163545608520508,2.1285643577575684,0.8190460801124573,0.053961560130119324
KittiStereo,DeepJSCCWZJoint,32,-1.0,1.7191846370697021,0.24359066784381866,0.003631914034485817,0.22389480471611023,0.04741191491484642,0.9529252052307129,0.020249517634510994,25.336708068847656,2.1331424713134766,0.8232241272926331,0.0521874725818634,1.7234840393066406,0.24332290887832642,0.0036562460009008646,0.22450707852840424,0.04802278056740761,0.9526187181472778,0.020523730665445328,25.292837142944336,2.10646390914917,0.8225516676902771,0.052560560405254364
KittiStereo,DeepJSCCWZJoint,32,0.0,1.7139291763305664,0.21836525201797485,0.003546189982444048,0.2220529168844223,0.047175779938697815,0.954554557800293,0.0195216815918684,25.44585609436035,2.1192963123321533,0.8260324001312256,0.05130234733223915,1.7217590808868408,0.23213037848472595,0.003551107132807374,0.22231324017047882,0.04750581085681915,0.9545496106147766,0.01960303820669651,25.419376373291016,2.0945510864257812,0.8258397579193115,0.05152285099029541
KittiStereo,DeepJSCCWZJoint,32,1.0,1.7243916988372803,0.24520987272262573,0.0034493282437324524,0.21988952159881592,0.046492792665958405,0.9562380313873291,0.018231313675642014,25.554668426513672,2.099680185317993,0.8289597034454346,0.04977400228381157,1.7103017568588257,0.25069111585617065,0.0034662680700421333,0.22051769495010376,0.046417511999607086,0.956070065498352,0.018409449607133865,25.517351150512695,2.078216552734375,0.8283920884132385,0.05005418136715889
KittiStereo,DeepJSCCWZJoint,32,2.0,1.7219401597976685,0.23883526027202606,0.003377750748768449,0.21830910444259644,0.04584576189517975,0.9576236605644226,0.017490001395344734,25.6419620513916,2.0904486179351807,0.8312622904777527,0.048753563314676285,1.7019336223602295,0.2452048808336258,0.0033989602234214544,0.21924422681331635,0.04634802043437958,0.9574662446975708,0.017627106979489326,25.603885650634766,2.0763654708862305,0.8306488990783691,0.04921562597155571
KittiStereo,DeepJSCCWZJoint,32,3.0,1.7049001455307007,0.21421392261981964,0.003313373075798154,0.2170424610376358,0.045572612434625626,0.9588403701782227,0.01650473289191723,25.7188777923584,2.0753846168518066,0.833156168460846,0.0476188063621521,1.710724115371704,0.2408376783132553,0.003330312902107835,0.21781428158283234,0.04552251100540161,0.9587118029594421,0.01670018769800663,25.686996459960938,2.057298183441162,0.8326363563537598,0.04805455729365349
KittiStereo,DeepJSCCWZJoint,32,4.0,1.7159663438796997,0.2241572141647339,0.003269338048994541,0.21655268967151642,0.04509834945201874,0.9596894383430481,0.01614813692867756,25.7766170501709,2.0661368370056152,0.8343508243560791,0.047138966619968414,1.711238980293274,0.2406972497701645,0.003287300933152437,0.21715395152568817,0.04527021571993828,0.9596210718154907,0.016159702092409134,25.741342544555664,2.0474462509155273,0.8339315056800842,0.04737479239702225
KittiStereo,DeepJSCCWZJoint,32,5.0,1.7012653350830078,0.23746447265148163,0.0032362639904022217,0.21602599322795868,0.044575147330760956,0.9604613780975342,0.015662822872400284,25.819393157958984,2.061225652694702,0.8352578282356262,0.04662471264600754,1.70627760887146,0.2308546006679535,0.0032493534963577986,0.21667949855327606,0.04478899762034416,0.9604053497314453,0.01557195745408535,25.78989601135254,2.0437307357788086,0.8348850011825562,0.04661872610449791


==> results/KittiStereo_32_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint2,32,-5.0,1.72269868850708,0.23687724769115448,0.004616785794496536,0.24931851029396057,0.049981191754341125,0.9390871524810791,0.025985218584537506,24.289880752563477,2.17594838142395,0.7925660610198975,0.05878804996609688,1.7045882940292358,0.23508061468601227,0.004654427990317345,0.24949035048484802,0.05065774917602539,0.9386458992958069,0.02642376348376274,24.246994018554688,2.1572868824005127,0.7915257811546326,0.05991610139608383
KittiStereo,DeepJSCCWZJoint2,32,-4.0,1.7391159534454346,0.24386414885520935,0.004448664840310812,0.24564962089061737,0.049851175397634506,0.9417356848716736,0.02487953193485737,24.449108123779297,2.1614785194396973,0.7971175909042358,0.05791696533560753,1.7135924100875854,0.22803398966789246,0.004488958977162838,0.24637538194656372,0.050299022346735,0.9411126375198364,0.025229714810848236,24.40181541442871,2.1465108394622803,0.7959117293357849,0.05866887420415878
KittiStereo,DeepJSCCWZJoint2,32,-3.0,1.7083536386489868,0.23115193843841553,0.004318763501942158,0.2432563453912735,0.048862118273973465,0.9438565969467163,0.023699279874563217,24.57610321044922,2.1497440338134766,0.8007476925849915,0.056735243648290634,1.7218843698501587,0.24023723602294922,0.0043567148968577385,0.2439253032207489,0.04989338293671608,0.9433825016021729,0.023953545838594437,24.532676696777344,2.1403677463531494,0.7997353672981262,0.0574706606566906
KittiStereo,DeepJSCCWZJoint2,32,-2.0,1.7238434553146362,0.2576107680797577,0.004199756309390068,0.24124333262443542,0.04866012558341026,0.9458070993423462,0.022579379379749298,24.69996452331543,2.144456386566162,0.8040879368782043,0.05578399449586868,1.705481767654419,0.2368045151233673,0.004232646431773901,0.24187318980693817,0.049410898238420486,0.9454084038734436,0.02284225821495056,24.658254623413086,2.131887674331665,0.8031572699546814,0.0564916767179966
KittiStereo,DeepJSCCWZJoint2,32,-1.0,1.7065027952194214,0.23997391760349274,0.004094548523426056,0.23955397307872772,0.04827392101287842,0.9476868510246277,0.02149951085448265,24.81203842163086,2.1314303874969482,0.8071374297142029,0.05486663803458214,1.7216297388076782,0.22992762923240662,0.00413433276116848,0.24001584947109222,0.0488775372505188,0.9472090005874634,0.0217758622020483,24.76011848449707,2.120035409927368,0.8060830235481262,0.05539592355489731
KittiStereo,DeepJSCCWZJoint2,32,0.0,1.714985966682434,0.21866647899150848,0.004010634962469339,0.2384512722492218,0.04799188673496246,0.9490686058998108,0.02070944756269455,24.895885467529297,2.121495246887207,0.8094691038131714,0.05391957610845566,1.7093089818954468,0.23424646258354187,0.004039266612380743,0.23878556489944458,0.048391684889793396,0.9488118886947632,0.020972559228539467,24.858030319213867,2.108337879180908,0.8087885975837708,0.054530300199985504
KittiStereo,DeepJSCCWZJoint2,32,1.0,1.7211576700210571,0.24119965732097626,0.003935948014259338,0.23699554800987244,0.0474962443113327,0.9505205154418945,0.019848324358463287,24.977758407592773,2.112833261489868,0.8119835257530212,0.05293596535921097,1.7152546644210815,0.22723837196826935,0.003964977338910103,0.23755180835723877,0.0483933687210083,0.9501872062683105,0.020192107185721397,24.935531616210938,2.097839117050171,0.8111456632614136,0.053645431995391846
KittiStereo,DeepJSCCWZJoint2,32,2.0,1.724832534790039,0.2400379478931427,0.0038701186422258615,0.23624086380004883,0.047567907720804214,0.9517313241958618,0.019176602363586426,25.049949645996094,2.1075332164764404,0.8140391707420349,0.052290432155132294,1.7127978801727295,0.2352004051208496,0.0038953772746026516,0.23639889061450958,0.04794343560934067,0.9513815641403198,0.019475925713777542,25.009370803833008,2.08703875541687,0.8132399320602417,0.05285150930285454
KittiStereo,DeepJSCCWZJoint2,32,3.0,1.719796061515808,0.22244253754615784,0.0038107489235699177,0.23505930602550507,0.04725902900099754,0.9528011083602905,0.018412865698337555,25.11309242248535,2.0952844619750977,0.8157789707183838,0.051552943885326385,1.7107235193252563,0.23429825901985168,0.0038403004873543978,0.2356460690498352,0.04784432053565979,0.9524527788162231,0.018799159675836563,25.071565628051758,2.0836219787597656,0.8149793148040771,0.0522395521402359
KittiStereo,DeepJSCCWZJoint2,32,4.0,1.7106339931488037,0.24185656011104584,0.003766863839700818,0.23490223288536072,0.0468154102563858,0.9536412358283997,0.017961103469133377,25.163066864013672,2.091688871383667,0.8171795606613159,0.05099627003073692,1.7125545740127563,0.24689282476902008,0.0037951176054775715,0.2351170778274536,0.04767242446541786,0.9533379077911377,0.018210850656032562,25.120262145996094,2.0782227516174316,0.8164568543434143,0.05156474560499191
KittiStereo,DeepJSCCWZJoint2,32,5.0,1.706300973892212,0.21726667881011963,0.003732343204319477,0.23451906442642212,0.046819981187582016,0.9543223977088928,0.01767157018184662,25.20427131652832,2.090963840484619,0.8182741403579712,0.050670020282268524,1.7196937799453735,0.23367412388324738,0.0037563389632850885,0.23492634296417236,0.04760165140032768,0.9540494084358215,0.017828036099672318,25.164447784423828,2.0715136528015137,0.817595899105072,0.051117297261953354


==> results/KittiStereo_32_Separation_msssim.csv <==
model/snr,test/msssim
0.3935067589621040,0.8976666951209040
1.9688825068903800,0.9319001743544230
6.868016592209990,0.9419636621795770
14.390839274636400,0.9507856220690770
31.601779681084600,0.9573385565909060
45.360444572770600,0.9599278871252300
61.662268239377400,0.962347766092332

==> results/KittiStereo_32_Separation_psnr.csv <==
model/snr,test/psnr
0.03230236276736640,17.729045191320900
0.0808692391493202,18.608537091320900
0.7013972177356480,21.300896391320900
4.476136469100540,22.88988199132090
10.106097027724400,23.7988663913209
25.554417912629300,24.5601963913209
43.74082642174120,25.0051263913209
59.89787576839230,25.281266391320900

==> results3/Cityscape_16_Separation_msssim.csv <==
model/snr,test/msssim
0.03290765588513045,0.9628534583398087
0.36727222378111435,0.9754887386742616
0.5151822928621945,0.9789570558464957
0.7605321240664706,0.9810885439575531
1.7795451790315386,0.9825561226835539
4.257078100075905,0.9829621205620522
7.955723283033924,0.9843332121037198
11.345263115832376,0.9862167506550089
17.932444573776394,0.9868687521875623
37.98395896682971,0.9891901612237527


==> results3/Cityscape_16_Separation_psnr.csv <==
model/snr,test/psnr
0.00011090969891558444,25.289576391320892
0.08312518815266268,27.464726391320895
0.42871682574016257,28.9268263913209
1.1549882453839904,29.83783639132089
1.9358128433481694,30.1243563913209
7.1134752651515,31.604216391320904
7.912560717128956,31.850386391320896
11.854129437637676,32.376216391320895
14.096686197563397,32.5314863913209
29.230228945595368,33.1210363913209
42.05652552940334,33.7727563913209
49.61313734450124,33.8487063913209
58.92640816701557,34.0493063913209


==> results3/Cityscape_32_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZBaseline2,32,-5.0,1.679665446281433,0.26081037521362305,6.598624750040472E-4,0.07196024060249329,0.021201306954026222,0.9856377243995667,0.007516675628721714,33.158267974853516,2.3810911178588867,0.9489029049873352,0.020242396742105484,1.643676519393921,0.2502519488334656,0.001091653248295188,0.08795446902513504,0.02170822024345398,0.9814217686653137,0.007714263163506985,31.200197219848633,2.6222739219665527,0.9352487921714783,0.023341884836554527
Cityscape,DeepJSCCWZBaseline2,32,-4.0,1.692676305770874,0.2598400115966797,6.402521394193172E-4,0.07057635486125946,0.02089870348572731,0.9860912561416626,0.007322665769606829,33.29513168334961,2.390263319015503,0.9499849677085876,0.019926290959119797,1.6518733501434326,0.191364124417305,0.0010616773506626487,0.08652963489294052,0.021433286368846893,0.9819429516792297,0.007386671844869852,31.32901954650879,2.619718313217163,0.9363483190536499,0.022916482761502266
Cityscape,DeepJSCCWZBaseline2,32,-3.0,1.7026785612106323,0.279275119304657,6.236412446014583E-4,0.06962423026561737,0.020730113610625267,0.9865069389343262,0.007065492682158947,33.416107177734375,2.3911609649658203,0.9508721232414246,0.01944717951118946,1.673387885093689,0.25948449969291687,0.001032190048135817,0.0853395015001297,0.021414553746581078,0.9824451804161072,0.007227677386254072,31.459774017333984,2.6165308952331543,0.9374955892562866,0.022502733394503593
Cityscape,DeepJSCCWZBaseline2,32,-2.0,1.6931370496749878,0.2615763545036316,6.101521430537105E-4,0.06890740990638733,0.02063853107392788,0.9868460297584534,0.00693898182362318,33.5179328918457,2.386455774307251,0.9516501426696777,0.019168348982930183,1.6586943864822388,0.2552805542945862,0.0010147165739908814,0.08459548652172089,0.021184027194976807,0.982939600944519,0.006955684628337622,31.532278060913086,2.614093780517578,0.9385903477668762,0.022117329761385918
Cityscape,DeepJSCCWZBaseline2,32,-1.0,1.6915383338928223,0.2645987570285797,5.985134048387408E-4,0.06835131347179413,0.020490184426307678,0.987152099609375,0.006720185279846191,33.604774475097656,2.382591485977173,0.9522539973258972,0.018875109031796455,1.6644842624664307,0.24059443175792694,9.978198213502765E-4,0.08405949920415878,0.021304942667484283,0.9832581281661987,0.006855361629277468,31.610816955566406,2.6080636978149414,0.9392246603965759,0.02196573093533516
Cityscape,DeepJSCCWZBaseline2,32,0.0,1.69414222240448,0.2604190707206726,5.890709580853581E-4,0.06800941377878189,0.02054740861058235,0.9873798489570618,0.006595155689865351,33.67783737182617,2.3817572593688965,0.952808678150177,0.018658233806490898,1.6751192808151245,0.2508857548236847,9.828696493059397E-4,0.0836663544178009,0.021113719791173935,0.9835302829742432,0.006779729388654232,31.685321807861328,2.6256306171417236,0.9398024082183838,0.021769406273961067
Cityscape,DeepJSCCWZBaseline2,32,1.0,1.7010267972946167,0.2658954858779907,5.799368373118341E-4,0.0674072802066803,0.020307697355747223,0.9876158237457275,0.00644021388143301,33.7475471496582,2.3792672157287598,0.9533199071884155,0.018469711765646935,1.6486471891403198,0.2357286661863327,9.672652231529355E-4,0.0830702856183052,0.021203424781560898,0.9838430285453796,0.006620739120990038,31.759618759155273,2.6223361492156982,0.9405060410499573,0.021446598693728447
Cityscape,DeepJSCCWZBaseline2,32,2.0,1.6990907192230225,0.2629086971282959,5.732114077545702E-4,0.06712570041418076,0.020312629640102386,0.9878048896789551,0.006381731480360031,33.80637741088867,2.3839735984802246,0.9537544846534729,0.018364768475294113,1.6825435161590576,0.24517829716205597,9.527825168333948E-4,0.0825052261352539,0.020881788805127144,0.9841485023498535,0.006437403615564108,31.834665298461914,2.6216142177581787,0.9411814212799072,0.021115988492965698
Cityscape,DeepJSCCWZBaseline2,32,3.0,1.6822712421417236,0.2583209276199341,5.67628419958055E-4,0.06688354909420013,0.020298685878515244,0.9879598617553711,0.006301979999989271,33.85696029663086,2.3898491859436035,0.9540747404098511,0.018220527097582817,1.6757739782333374,0.2422083020210266,9.460524888709188E-4,0.08234776556491852,0.020928721874952316,0.9842774271965027,0.006418752018362284,31.86310386657715,2.6126246452331543,0.9414465427398682,0.02112104557454586
Cityscape,DeepJSCCWZBaseline2,32,4.0,1.6856544017791748,0.26539453864097595,5.632098182104528E-4,0.06679080426692963,0.020281750708818436,0.9880827069282532,0.0062425993382930756,33.892173767089844,2.38360595703125,0.954353928565979,0.01809181272983551,1.645390510559082,0.23707273602485657,9.384435834363103E-4,0.08213108032941818,0.020808590576052666,0.9844383597373962,0.0063208625651896,31.90314483642578,2.614278554916382,0.9418127536773682,0.020912636071443558
Cityscape,DeepJSCCWZBaseline2,32,5.0,1.6863678693771362,0.2597215175628662,5.590669461525977E-4,0.06678710132837296,0.0202346034348011,0.9881945848464966,0.006147895473986864,33.924346923828125,2.378882884979248,0.954582691192627,0.017941351979970932,1.64116632938385,0.22000765800476074,9.336808579973876E-4,0.08223239332437515,0.020857565104961395,0.9845561981201172,0.006271660793572664,31.932218551635742,2.616101026535034,0.9419938325881958,0.02087789960205555


==> results3/Cityscape_32_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZJoint,32,-5.0,1.7106274366378784,0.2814599871635437,3.9307368570007384E-4,0.052618883550167084,0.0179563220590353,0.9914935231208801,0.004840044304728508,35.62942886352539,2.5339508056640625,0.9672216176986694,0.015005430206656456,1.6801553964614868,0.24744071066379547,6.67198037263006E-4,0.06668706238269806,0.01873471960425377,0.9886478781700134,0.005214019678533077,33.60385513305664,2.772942066192627,0.957436740398407,0.017321031540632248
Cityscape,DeepJSCCWZJoint,32,-4.0,1.7053165435791016,0.2682129442691803,3.76055744709447E-4,0.05137420818209648,0.017652934417128563,0.9919484853744507,0.004559357650578022,35.82773208618164,2.5248568058013916,0.968296468257904,0.01448369026184082,1.6777849197387695,0.24184229969978333,6.379813421517611E-4,0.06510121375322342,0.018291477113962173,0.989213228225708,0.004951405804604292,33.80427169799805,2.7750821113586426,0.9588674306869507,0.016679910942912102
Cityscape,DeepJSCCWZJoint,32,-3.0,1.7014954090118408,0.27818918228149414,3.627706610132009E-4,0.05030941963195801,0.01741359569132328,0.992302417755127,0.00432982761412859,35.99320983886719,2.5233852863311768,0.9691283106803894,0.014036602340638638,1.6755657196044922,0.2107476145029068,6.135107832960784E-4,0.06371570378541946,0.017924657091498375,0.9897176027297974,0.00471100490540266,33.98195266723633,2.7727489471435547,0.9599661827087402,0.01628287322819233
Cityscape,DeepJSCCWZJoint,32,-2.0,1.7048026323318481,0.27560555934906006,3.517015720717609E-4,0.049321845173835754,0.017073452472686768,0.9926016330718994,0.0041585564613342285,36.13274002075195,2.5199832916259766,0.9697909951210022,0.013783978298306465,1.6700104475021362,0.24823206663131714,5.948363104835153E-4,0.06262650340795517,0.017620278522372246,0.990121066570282,0.004542250651866198,34.11443328857422,2.760789632797241,0.9608863592147827,0.015885233879089355
Cityscape,DeepJSCCWZJoint,32,-1.0,1.6971219778060913,0.2833498418331146,3.4276110818609595E-4,0.04865097627043724,0.016849335283041,0.9928505420684814,0.004034019075334072,36.247737884521484,2.5059969425201416,0.9703779220581055,0.013446592725813389,1.6766610145568848,0.2294093370437622,5.793802556581795E-4,0.06181203946471214,0.017442623153328896,0.9904552698135376,0.004347123671323061,34.23646545410156,2.762657880783081,0.9616590738296509,0.015514397993683815
Cityscape,DeepJSCCWZJoint,32,0.0,1.6993924379348755,0.25503015518188477,3.344610158819705E-4,0.04802163690328598,0.016731534153223038,0.9930822849273682,0.0038882631342858076,36.36692810058594,2.5155200958251953,0.970885694026947,0.013228723779320717,1.6685760021209717,0.23114755749702454,5.65291556995362E-4,0.061108220368623734,0.017283564433455467,0.9907547235488892,0.004188886843621731,34.347862243652344,2.767277479171753,0.96230149269104,0.015177496708929539
Cityscape,DeepJSCCWZJoint,32,1.0,1.6995866298675537,0.2800196707248688,3.2821178319863975E-4,0.04753187671303749,0.016543153673410416,0.9932572245597839,0.003783994819968939,36.44744873046875,2.508039712905884,0.9712597131729126,0.013059808872640133,1.6666700839996338,0.24341967701911926,5.548451445065439E-4,0.06046154350042343,0.01725906692445278,0.990987241268158,0.00413493812084198,34.43342208862305,2.770002603530884,0.9628500938415527,0.015059386380016804
Cityscape,DeepJSCCWZJoint,32,2.0,1.699440598487854,0.2700195014476776,3.2350514084100723E-4,0.0472131110727787,0.016445161774754524,0.9934048652648926,0.0036968765780329704,36.51560974121094,2.5042030811309814,0.9715708494186401,0.012859264388680458,1.6811268329620361,0.2251386195421219,5.450645694509149E-4,0.06008182466030121,0.017095303162932396,0.9911685585975647,0.0040289596654474735,34.50801467895508,2.762342691421509,0.9632466435432434,0.014842052012681961
Cityscape,DeepJSCCWZJoint,32,3.0,1.6936030387878418,0.2560969591140747,3.189372655469924E-4,0.04693560674786568,0.01640785112977028,0.9935274720191956,0.0036150759551674128,36.576873779296875,2.4966304302215576,0.9718213677406311,0.012724990956485271,1.6685552597045898,0.2695102095603943,5.381303490139544E-4,0.05968436226248741,0.0169812198728323,0.9913371801376343,0.003967306576669216,34.5728759765625,2.7668049335479736,0.9635880589485168,0.014711163938045502
Cityscape,DeepJSCCWZJoint,32,4.0,1.6965018510818481,0.26319071650505066,3.1626803684048355E-4,0.046736881136894226,0.016287684440612793,0.993607223033905,0.0035572615452110767,36.61444854736328,2.4936068058013916,0.9719576835632324,0.012629407458007336,1.6654030084609985,0.22774891555309296,5.326468381099403E-4,0.05953321233391762,0.016920635476708412,0.9914616942405701,0.0038746055215597153,34.614952087402344,2.761245012283325,0.9638110399246216,0.0145341195166111
Cityscape,DeepJSCCWZJoint,32,5.0,1.696167230606079,0.2822703421115875,3.136969462502748E-4,0.04664229601621628,0.01618814654648304,0.993683934211731,0.0034941763151437044,36.64711380004883,2.485562324523926,0.9720736742019653,0.01251897495239973,1.666056513786316,0.2455929070711136,5.283887730911374E-4,0.059332530945539474,0.01686559058725834,0.9915472865104675,0.003856294322758913,34.644737243652344,2.757230758666992,0.963941752910614,0.014497965574264526


==> results3/Cityscape_32_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
Cityscape,DeepJSCCWZJoint2,32,-5.0,1.688156008720398,0.2716746926307678,4.0409615030512214E-4,0.05435509234666824,0.01834261231124401,0.9911531209945679,0.004971594084054232,35.49842071533203,2.5018889904022217,0.965758204460144,0.015491518191993237,1.669888973236084,0.24206940829753876,6.805955781601369E-4,0.06860633939504623,0.018605560064315796,0.9881789684295654,0.005379988346248865,33.48545455932617,2.7396020889282227,0.9556065797805786,0.017799608409404755
Cityscape,DeepJSCCWZJoint2,32,-4.0,1.702204942703247,0.28262367844581604,3.8729168591089547E-4,0.05312420427799225,0.017951587215065956,0.9915776252746582,0.0047591086477041245,35.68442916870117,2.4871954917907715,0.9668019413948059,0.014989438466727734,1.6674222946166992,0.23568712174892426,6.525187054648995E-4,0.06710340082645416,0.018402181565761566,0.9888210892677307,0.005085348151624203,33.68234634399414,2.7498152256011963,0.9571456909179688,0.017139403149485588
Cityscape,DeepJSCCWZJoint2,32,-3.0,1.7055095434188843,0.2681334316730499,3.740827669389546E-4,0.05212830752134323,0.017701368778944016,0.9919653534889221,0.004524486605077982,35.84724807739258,2.491389751434326,0.9676975607872009,0.014582165516912937,1.6606287956237793,0.2550283372402191,6.320859538391232E-4,0.06590855866670609,0.018057899549603462,0.9892891049385071,0.004864005837589502,33.82993698120117,2.7460455894470215,0.9582155346870422,0.01664007641375065
Cityscape,DeepJSCCWZJoint2,32,-2.0,1.696250319480896,0.27545249462127686,3.632179577834904E-4,0.05147383362054825,0.01761459745466709,0.9922754168510437,0.004317565821111202,35.979251861572266,2.480907917022705,0.9683924317359924,0.014214454218745232,1.6635407209396362,0.2258283495903015,6.114337011240423E-4,0.06523450464010239,0.018058696761727333,0.9896765351295471,0.0046689510345458984,33.97947692871094,2.7456610202789307,0.9591056704521179,0.016292454674839973
Cityscape,DeepJSCCWZJoint2,32,-1.0,1.6871845722198486,0.2685430943965912,3.5472522722557187E-4,0.05096995458006859,0.017438922077417374,0.9925065040588379,0.0042107305489480495,36.08418273925781,2.4724655151367188,0.9688900113105774,0.01398693397641182,1.6850320100784302,0.2641453146934509,5.951003986410797E-4,0.06459133327007294,0.017891546711325645,0.990045428276062,0.004496031440794468,34.098358154296875,2.7431066036224365,0.9599148631095886,0.01597270928323269
Cityscape,DeepJSCCWZJoint2,32,0.0,1.6970574855804443,0.26791203022003174,3.461450105533004E-4,0.05014844983816147,0.0170602910220623,0.9927604794502258,0.004037309903651476,36.19736099243164,2.4711883068084717,0.969502329826355,0.013650150038301945,1.6575075387954712,0.23106485605239868,5.821198574267328E-4,0.06370601058006287,0.01778234727680683,0.9903268218040466,0.0043858373537659645,34.20098876953125,2.7455501556396484,0.9606173634529114,0.015711041167378426
Cityscape,DeepJSCCWZJoint2,32,1.0,1.6905063390731812,0.27776941657066345,3.396140818949789E-4,0.049635838717222214,0.017057599499821663,0.9929399490356445,0.003955321852117777,36.286109924316406,2.4739956855773926,0.9699313044548035,0.013496626168489456,1.681525707244873,0.24270829558372498,5.709161632694304E-4,0.06303084641695023,0.017524629831314087,0.9905940294265747,0.00427952641621232,34.289093017578125,2.7473151683807373,0.9612576365470886,0.015478568151593208
Cityscape,DeepJSCCWZJoint2,32,2.0,1.6914870738983154,0.26940658688545227,3.3410018659196794E-4,0.04921327158808708,0.016895489767193794,0.9930898547172546,0.0038653474766761065,36.36146545410156,2.4728710651397705,0.9702771306037903,0.013299589045345783,1.671413540840149,0.2618549168109894,5.605776677839458E-4,0.0625319853425026,0.017421938478946686,0.9908010959625244,0.004180029965937138,34.37389373779297,2.751915216445923,0.961732029914856,0.015265781432390213
Cityscape,DeepJSCCWZJoint2,32,3.0,1.6958553791046143,0.2593746483325958,3.2974977511912584E-4,0.04888714849948883,0.016769399866461754,0.9932116866111755,0.003774900920689106,36.42082595825195,2.468259334564209,0.9705514907836914,0.013161039911210537,1.6673182249069214,0.22313407063484192,5.520592676475644E-4,0.062106598168611526,0.01738123781979084,0.9909592866897583,0.004105021245777607,34.434051513671875,2.7447104454040527,0.9620776176452637,0.01511513814330101
Cityscape,DeepJSCCWZJoint2,32,4.0,1.6905486583709717,0.28752270340919495,3.262684913352132E-4,0.04866522178053856,0.016676904633641243,0.9933145642280579,0.0037019094452261925,36.466827392578125,2.4584176540374756,0.9707897305488586,0.01299269963055849,1.6551487445831299,0.24223893880844116,5.473489873111248E-4,0.061874840408563614,0.017381930723786354,0.9910783767700195,0.004092004615813494,34.48203659057617,2.749192714691162,0.9623529314994812,0.015081578865647316
Cityscape,DeepJSCCWZJoint2,32,5.0,1.6979730129241943,0.28046077489852905,3.2363165519200265E-4,0.04853831231594086,0.016626060009002686,0.9933872222900391,0.0036588164512068033,36.503746032714844,2.456003189086914,0.9709289073944092,0.012912323698401451,1.6619362831115723,0.2652997672557831,5.418162327259779E-4,0.061713654547929764,0.01727953739464283,0.9911802411079407,0.003994699567556381,34.519779205322266,2.7405645847320557,0.9625679850578308,0.014902159571647644


==> results3/Cityscape_32_Separation_msssim.csv <==
model/snr,test/msssim
0.06689822558611530,0.9628534583398090
0.8694333339233540,0.9754887386742620
1.2957773806031400,0.9789570558464960
2.0994733598700000,0.9810885439575530
6.725871402277470,0.9825561226835540
26.636870150297700,0.9829621205620520
79.20497952227590,0.9843332121037200

==> results3/Cityscape_32_Separation_psnr.csv <==
model/snr,test/psnr
0.00022183169879230700,25.289576391320900
0.17316017321074100,27.464726391320900
1.0412317681530500,28.9268263913209
3.6439743377431700,29.83783639132090
7.618997051168060,30.1243563913209
64.82848087822520,31.604216391320900
78.4337385365102,31.850386391320900

==> results3/KittiStereo_16_DeepJSCCWZ.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZ,16,-5.0,1.713769555091858,0.2495952546596527,0.004514571279287338,0.24752770364284515,0.04566919431090355,0.9428069591522217,0.023318447172641754,24.367361068725586,2.1280436515808105,0.8031203746795654,0.05148772895336151,1.7061891555786133,0.21346323192119598,0.004522744100540876,0.24814917147159576,0.04610224813222885,0.9425479173660278,0.02332780882716179,24.330360412597656,2.0863609313964844,0.8023054003715515,0.05208802968263626
KittiStereo,DeepJSCCWZ,16,-4.0,1.7004622220993042,0.23803402483463287,0.004326161928474903,0.24252580106258392,0.045195113867521286,0.9458215832710266,0.021984245628118515,24.553752899169922,2.1146979331970215,0.8091700077056885,0.050024211406707764,1.709725022315979,0.22283069789409637,0.004346163477748632,0.24288514256477356,0.045787595212459564,0.9455724954605103,0.022256499156355858,24.513916015625,2.0915780067443848,0.8084508776664734,0.05080801621079445
KittiStereo,DeepJSCCWZ,16,-3.0,1.7227323055267334,0.23201052844524384,0.00415870500728488,0.23769919574260712,0.044525086879730225,0.9486602544784546,0.020504530519247055,24.72294044494629,2.1072208881378174,0.8146781325340271,0.048549361526966095,1.7031950950622559,0.21283599734306335,0.004191518295556307,0.23844359815120697,0.04494898393750191,0.9483767151832581,0.020794209092855453,24.674659729003906,2.0839521884918213,0.8137848377227783,0.049210358411073685
KittiStereo,DeepJSCCWZ,16,-2.0,1.730502724647522,0.2657877206802368,0.004033002071082592,0.23459121584892273,0.043561916798353195,0.9509362578392029,0.019635353237390518,24.857749938964844,2.095935583114624,0.8189684748649597,0.04738753288984299,1.7064051628112793,0.2465074211359024,0.004056354518979788,0.23541685938835144,0.04450489953160286,0.9505946040153503,0.019872594624757767,24.814918518066406,2.068721055984497,0.8180919289588928,0.04819757118821144
KittiStereo,DeepJSCCWZ,16,-1.0,1.7004493474960327,0.2174808531999588,0.003917261958122253,0.23159566521644592,0.04341500625014305,0.952829897403717,0.01862822286784649,24.982656478881836,2.085265636444092,0.8229119181632996,0.04623007774353027,1.6948541402816772,0.2089734673500061,0.0039230892434716225,0.23208989202976227,0.043942805379629135,0.9526439905166626,0.018892690539360046,24.955245971679688,2.0565061569213867,0.8221939206123352,0.04688938334584236
KittiStereo,DeepJSCCWZ,16,0.0,1.7019048929214478,0.2487146258354187,0.0038088273722678423,0.22878453135490417,0.04287925735116005,0.9547228813171387,0.01760930009186268,25.09906578063965,2.069155693054199,0.8263888359069824,0.04511909931898117,1.7107282876968384,0.24312061071395874,0.0038313327822834253,0.22967590391635895,0.04349302127957344,0.9544761776924133,0.017802143469452858,25.057676315307617,2.046194553375244,0.8255712389945984,0.04585735872387886
KittiStereo,DeepJSCCWZ,16,1.0,1.716845989227295,0.22836829721927643,0.00374579057097435,0.22760909795761108,0.04283072426915169,0.9560364484786987,0.017070425674319267,25.17719268798828,2.0732810497283936,0.8288612365722656,0.04449973255395889,1.7100545167922974,0.23968081176280975,0.0037539342883974314,0.22804807126522064,0.04318810999393463,0.9558742046356201,0.017179178074002266,25.143096923828125,2.037289619445801,0.8281685709953308,0.04504130780696869
KittiStereo,DeepJSCCWZ,16,2.0,1.726356863975525,0.2192557156085968,0.003668516408652067,0.2254902720451355,0.042016852647066116,0.9573906064033508,0.016317332163453102,25.26150894165039,2.0516908168792725,0.8314344882965088,0.0435463972389698,1.7084460258483887,0.22845105826854706,0.0036801055539399385,0.22628214955329895,0.04271027818322182,0.9571926593780518,0.01646564155817032,25.2255859375,2.019171714782715,0.8307585716247559,0.04417111724615097
KittiStereo,DeepJSCCWZ,16,3.0,1.708197832107544,0.2185707539319992,0.0036088789347559214,0.2234923094511032,0.04195582866668701,0.9583646059036255,0.015897104516625404,25.33348274230957,2.0491929054260254,0.8332527279853821,0.04305555671453476,1.7143008708953857,0.22717247903347015,0.0036235791631042957,0.22382235527038574,0.04228636249899864,0.9581815004348755,0.01607397571206093,25.295612335205078,2.01728892326355,0.8325620293617249,0.04358944296836853
KittiStereo,DeepJSCCWZ,16,4.0,1.7022453546524048,0.23344697058200836,0.0035602750722318888,0.22219966351985931,0.04167373850941658,0.9592124223709106,0.015350022353231907,25.388153076171875,2.0396432876586914,0.8346318006515503,0.04248708114027977,1.6834214925765991,0.2161228060722351,0.003574400208890438,0.2226245403289795,0.042194776237010956,0.9590526223182678,0.015610015019774437,25.354236602783203,2.015301465988159,0.8340117335319519,0.043066784739494324
KittiStereo,DeepJSCCWZ,16,5.0,1.7225226163864136,0.22612953186035156,0.0035223409067839384,0.22123420238494873,0.04125440493226051,0.9598951935768127,0.014988517388701439,25.433937072753906,2.032475709915161,0.8356823921203613,0.04199347645044327,1.6932456493377686,0.21814492344856262,0.0035358781460672617,0.22150062024593353,0.041627541184425354,0.9597417712211609,0.015135782770812511,25.394895553588867,2.0037307739257812,0.835084855556488,0.04249826818704605


==> results3/KittiStereo_16_DeepJSCCWZBaseline.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline,16,-5.0,1.5623586177825928,0.1931477040052414,0.008070189505815506,0.4046967625617981,0.03864401951432228,0.8428088426589966,0.028662607073783875,21.522361755371094,1.642582893371582,0.6300410628318787,0.06216774880886078,1.575355052947998,0.2020907700061798,0.00806137453764677,0.40441134572029114,0.03900454193353653,0.8429762721061707,0.028694679960608482,21.521074295043945,1.6235904693603516,0.6301501989364624,0.06223737448453903
KittiStereo,DeepJSCCWZBaseline,16,-4.0,1.5893467664718628,0.20645375549793243,0.0072242687456309795,0.3872021734714508,0.03900257870554924,0.8612167835235596,0.02555553987622261,22.02388572692871,1.6463816165924072,0.6547720432281494,0.059374913573265076,1.573122262954712,0.18560706079006195,0.007221039850264788,0.3870857357978821,0.039566196501255035,0.8610547184944153,0.025623492896556854,22.021686553955078,1.6378934383392334,0.6544303297996521,0.0597381591796875
KittiStereo,DeepJSCCWZBaseline,16,-3.0,1.608194351196289,0.20182253420352936,0.0065075005404651165,0.37019413709640503,0.03871844708919525,0.8771457076072693,0.023081690073013306,22.498523712158203,1.6593773365020752,0.6776449084281921,0.05703120306134224,1.636598825454712,0.22103101015090942,0.006500922609120607,0.3708861172199249,0.038889121264219284,0.8776652216911316,0.022898122668266296,22.49725341796875,1.6349648237228394,0.6775636076927185,0.0568058118224144
KittiStereo,DeepJSCCWZBaseline,16,-2.0,1.636884093284607,0.22050945460796356,0.005887754261493683,0.35499393939971924,0.03797781094908714,0.8920721411705017,0.02017747238278389,22.94814109802246,1.6551073789596558,0.6999838352203369,0.05358019843697548,1.6197750568389893,0.19781635701656342,0.005906078964471817,0.35473230481147766,0.038675352931022644,0.8922091126441956,0.020526070147752762,22.93012237548828,1.6524784564971924,0.6998042464256287,0.05427391082048416
KittiStereo,DeepJSCCWZBaseline,16,-1.0,1.6378412246704102,0.20043104887008667,0.005386479664593935,0.34066852927207947,0.037712421268224716,0.9049891233444214,0.01809678226709366,23.34930992126465,1.6593225002288818,0.7208304405212402,0.05078146606683731,1.6577650308609009,0.25161731243133545,0.00538640795275569,0.34044286608695984,0.03781468793749809,0.9050426483154297,0.018167506903409958,23.344886779785156,1.6423516273498535,0.7205076813697815,0.05116184055805206
KittiStereo,DeepJSCCWZBaseline,16,0.0,1.6666547060012817,0.21694423258304596,0.00495440186932683,0.32706332206726074,0.03678903728723526,0.9157456159591675,0.016211681067943573,23.72702407836914,1.654895305633545,0.7387325167655945,0.0482386015355587,1.672765851020813,0.22889845073223114,0.004959404468536377,0.3269751965999603,0.03664599731564522,0.9158205986022949,0.016229696571826935,23.719036102294922,1.6494724750518799,0.7387145757675171,0.04833190515637398
KittiStereo,DeepJSCCWZBaseline,16,1.0,1.6989974975585938,0.23564472794532776,0.004599705338478088,0.31487980484962463,0.0357821099460125,0.9247188568115234,0.014549767598509789,24.06189727783203,1.6545406579971313,0.7543859481811523,0.04558055102825165,1.7057961225509644,0.23225966095924377,0.0046035791747272015,0.3152086138725281,0.03575974702835083,0.9247203469276428,0.01464920025318861,24.05643081665039,1.6546976566314697,0.7539706230163574,0.04605739936232567
KittiStereo,DeepJSCCWZBaseline,16,2.0,1.701332449913025,0.2541029453277588,0.004298416431993246,0.30474942922592163,0.035127218812704086,0.9320569038391113,0.013122360222041607,24.366422653198242,1.6499747037887573,0.7673665285110474,0.043486472219228745,1.6896119117736816,0.2322947084903717,0.00431146239861846,0.30502378940582275,0.035292722284793854,0.9320040345191956,0.013217094354331493,24.351940155029297,1.64911687374115,0.7670423984527588,0.04388681799173355
KittiStereo,DeepJSCCWZBaseline,16,3.0,1.670892596244812,0.21476854383945465,0.004055310972034931,0.2958610951900482,0.03485138714313507,0.9381532073020935,0.012155470438301563,24.630233764648438,1.6516467332839966,0.7782485485076904,0.04190696403384209,1.6892411708831787,0.24242869019508362,0.004067090339958668,0.2963726222515106,0.034339409321546555,0.9381269812583923,0.012178017757833004,24.61724853515625,1.648997187614441,0.77791827917099,0.04219977557659149
KittiStereo,DeepJSCCWZBaseline,16,4.0,1.6741645336151123,0.22188641130924225,0.003867075312882662,0.288771390914917,0.03390638157725334,0.9430150389671326,0.011159971356391907,24.844127655029297,1.6450566053390503,0.7871518731117249,0.04025992751121521,1.6967025995254517,0.2466779500246048,0.0038728329818695784,0.2886373698711395,0.033398233354091644,0.9430105686187744,0.011262205429375172,24.837665557861328,1.6502553224563599,0.786880373954773,0.04069022089242935
KittiStereo,DeepJSCCWZBaseline,16,5.0,1.696698546409607,0.24287018179893494,0.0037100501358509064,0.2828807830810547,0.03264503926038742,0.9469757676124573,0.010484968312084675,25.02821159362793,1.6363368034362793,0.7943931221961975,0.039018671959638596,1.6828218698501587,0.2253420352935791,0.0037177486810833216,0.2834782600402832,0.03291068598628044,0.9470358490943909,0.01038864254951477,25.02105712890625,1.6399766206741333,0.7941003441810608,0.039232153445482254


==> results3/KittiStereo_16_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline2,16,-5.0,1.7286205291748047,0.243552565574646,0.004361373372375965,0.23678883910179138,0.04551505669951439,0.9430415034294128,0.02381622977554798,24.53681755065918,2.1671581268310547,0.8092731833457947,0.05187544599175453,1.7131972312927246,0.22966520488262177,0.004351490177214146,0.23696689307689667,0.045809999108314514,0.9430989623069763,0.023840870708227158,24.52346420288086,2.14280366897583,0.8088675737380981,0.052426692098379135
KittiStereo,DeepJSCCWZBaseline2,16,-4.0,1.7140188217163086,0.2469862401485443,0.004187659826129675,0.23212969303131104,0.045146554708480835,0.9460422396659851,0.02256210893392563,24.723398208618164,2.1653404235839844,0.815245509147644,0.05019673705101013,1.7096103429794312,0.23087430000305176,0.004178578499704599,0.23283253610134125,0.04517321661114693,0.9459317326545715,0.022677697241306305,24.700937271118164,2.126272678375244,0.8145788908004761,0.05082060769200325
KittiStereo,DeepJSCCWZBaseline2,16,-3.0,1.7223135232925415,0.218845397233963,0.004012704361230135,0.22806990146636963,0.04424530640244484,0.948925793170929,0.020948102697730064,24.898576736450195,2.1420254707336426,0.8208249807357788,0.048428285866975784,1.7184557914733887,0.2076074481010437,0.004026280250400305,0.22855991125106812,0.04460892826318741,0.9486412405967712,0.021440936252474785,24.868680953979492,2.12922739982605,0.8199728727340698,0.04927986115217209
KittiStereo,DeepJSCCWZBaseline2,16,-2.0,1.7067666053771973,0.23718485236167908,0.0038754960987716913,0.22378022968769073,0.04369078204035759,0.951324462890625,0.019873009994626045,25.048110961914062,2.1331846714019775,0.8258448839187622,0.04703598469495773,1.6990090608596802,0.21961082518100739,0.003898790804669261,0.22438791394233704,0.04393409192562103,0.9511420726776123,0.020232543349266052,25.006650924682617,2.1095030307769775,0.8250730037689209,0.0478409007191658
KittiStereo,DeepJSCCWZBaseline2,16,-1.0,1.7030181884765625,0.23444341123104095,0.0037756150122731924,0.22044673562049866,0.04330933839082718,0.9535109996795654,0.018935594707727432,25.172882080078125,2.138566255569458,0.8302976489067078,0.045718465000391006,1.702959656715393,0.23314201831817627,0.003777514211833477,0.22075426578521729,0.043242037296295166,0.9532853364944458,0.019144605845212936,25.13911247253418,2.097304105758667,0.8296646475791931,0.046378958970308304
KittiStereo,DeepJSCCWZBaseline2,16,0.0,1.7356153726577759,0.24445940554141998,0.0036460855044424534,0.21685245633125305,0.042337510734796524,0.9554922580718994,0.017835043370723724,25.307544708251953,2.1055073738098145,0.8345006108283997,0.0442388653755188,1.7302837371826172,0.2582978308200836,0.0036761558149009943,0.21767514944076538,0.042642105370759964,0.9552587866783142,0.01809968799352646,25.253124237060547,2.0928666591644287,0.8336270451545715,0.04503526911139488
KittiStereo,DeepJSCCWZBaseline2,16,1.0,1.7106736898422241,0.24020469188690186,0.00354726891964674,0.21407446265220642,0.041843101382255554,0.9572815895080566,0.016854383051395416,25.41770362854004,2.089118242263794,0.8379287123680115,0.04319678992033005,1.706973910331726,0.21660761535167694,0.003563609207049012,0.21454687416553497,0.042106058448553085,0.9570242762565613,0.017300112172961235,25.388288497924805,2.0761425495147705,0.8372960090637207,0.044018689543008804
KittiStereo,DeepJSCCWZBaseline2,16,2.0,1.7236464023590088,0.2324419617652893,0.003474172670394182,0.21176321804523468,0.04149896651506424,0.9585444331169128,0.016395237296819687,25.511011123657227,2.0861477851867676,0.8407120108604431,0.04234877973794937,1.7160837650299072,0.22669248282909393,0.0034930570982396603,0.21239276230335236,0.041755542159080505,0.9583831429481506,0.01654762029647827,25.46947479248047,2.066640615463257,0.8400663137435913,0.043074797838926315
KittiStereo,DeepJSCCWZBaseline2,16,3.0,1.7201805114746094,0.23644375801086426,0.003404968651011586,0.21002022922039032,0.04093939810991287,0.9598428010940552,0.015728352591395378,25.598073959350586,2.0775649547576904,0.8431674838066101,0.04158172756433487,1.7269415855407715,0.2558395564556122,0.003417371306568384,0.21074773371219635,0.04144268110394478,0.9597100615501404,0.015836505219340324,25.560747146606445,2.05378794670105,0.842648983001709,0.04198051244020462
KittiStereo,DeepJSCCWZBaseline2,16,4.0,1.729835033416748,0.23562921583652496,0.003354603424668312,0.20855751633644104,0.040811747312545776,0.9608472585678101,0.015162933617830276,25.66155242919922,2.0675301551818848,0.8451796770095825,0.040758952498435974,1.7259775400161743,0.2178248167037964,0.0033666263334453106,0.20913004875183105,0.04122291877865791,0.9606776237487793,0.015362396836280823,25.626680374145508,2.05131459236145,0.8445349335670471,0.04132704436779022
KittiStereo,DeepJSCCWZBaseline2,16,5.0,1.7238147258758545,0.23750102519989014,0.0033218597527593374,0.2081822007894516,0.04075189307332039,0.9615927934646606,0.014754903502762318,25.703174591064453,2.0644314289093018,0.8464519381523132,0.04028921574354172,1.7033507823944092,0.22501638531684875,0.0033317389898002148,0.20842131972312927,0.04093779996037483,0.9614620208740234,0.014997939579188824,25.674312591552734,2.0458192825317383,0.8459097743034363,0.040836088359355927


==> results3/KittiStereo_16_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint,16,-5.0,1.7290617227554321,0.20343370735645294,0.003669820260256529,0.21715611219406128,0.04709339514374733,0.9511122107505798,0.02140326239168644,25.31083106994629,2.1866588592529297,0.8233891129493713,0.0526854507625103,1.7082220315933228,0.23637644946575165,0.003705874551087618,0.2178589254617691,0.04772275313735008,0.9507936835289001,0.021506886929273605,25.25430679321289,2.164726734161377,0.8224977254867554,0.053122371435165405
KittiStereo,DeepJSCCWZJoint,16,-4.0,1.714687705039978,0.2419089823961258,0.0035191895440220833,0.21251550316810608,0.04654413089156151,0.9537625312805176,0.0197194442152977,25.48918342590332,2.1680495738983154,0.828693687915802,0.05072403326630592,1.7070953845977783,0.23107843101024628,0.0035399808548390865,0.21293924748897552,0.04677048325538635,0.9535778760910034,0.01996867172420025,25.455753326416016,2.161306858062744,0.828048050403595,0.051459893584251404
KittiStereo,DeepJSCCWZJoint,16,-3.0,1.7386929988861084,0.23274974524974823,0.003386783879250288,0.208346426486969,0.045495111495256424,0.9560447931289673,0.018638942390680313,25.656024932861328,2.1590993404388428,0.8334424495697021,0.04934799671173096,1.7185335159301758,0.25001782178878784,0.00340488413348794,0.20907780528068542,0.04634612053632736,0.9558489322662354,0.01891498453915119,25.625328063964844,2.153923749923706,0.8327627182006836,0.05013684928417206
KittiStereo,DeepJSCCWZJoint,16,-2.0,1.7208199501037598,0.24142977595329285,0.0032783339265733957,0.20521624386310577,0.044975560158491135,0.9580481648445129,0.01773715764284134,25.79889678955078,2.155670166015625,0.8376114368438721,0.04824044927954674,1.7135417461395264,0.21772150695323944,0.0032992304768413305,0.20613281428813934,0.04580486938357353,0.9577869772911072,0.018020007759332657,25.762109756469727,2.1397511959075928,0.8367306590080261,0.0489949993789196
KittiStereo,DeepJSCCWZJoint,16,-1.0,1.7258968353271484,0.22461125254631042,0.0031804488971829414,0.20252221822738647,0.04470665007829666,0.9598346948623657,0.016782071441411972,25.932519912719727,2.1488983631134033,0.8411868214607239,0.047226957976818085,1.729845404624939,0.2296663373708725,0.0032039410434663296,0.20306456089019775,0.04489358514547348,0.9595749378204346,0.016950111836194992,25.887989044189453,2.1314353942871094,0.8404152393341064,0.04763060063123703
KittiStereo,DeepJSCCWZJoint,16,0.0,1.7294471263885498,0.22567768394947052,0.003097041742876172,0.20048393309116364,0.044005028903484344,0.9614633917808533,0.015800347551703453,26.047197341918945,2.136671304702759,0.8444239497184753,0.04591219872236252,1.7346869707107544,0.2530052363872528,0.0031209534499794245,0.20095527172088623,0.04472530633211136,0.961237907409668,0.01607401855289936,26.003448486328125,2.12650990486145,0.8437650799751282,0.04644322767853737
KittiStereo,DeepJSCCWZJoint,16,1.0,1.7385179996490479,0.24390965700149536,0.003031078726053238,0.19823382794857025,0.0436093807220459,0.9627901911735535,0.015216007828712463,26.13971519470215,2.129946708679199,0.8471190929412842,0.04500062018632889,1.701892375946045,0.23012705147266388,0.0030478446278721094,0.19893905520439148,0.04415493085980415,0.9626137018203735,0.015340282581746578,26.106271743774414,2.1179873943328857,0.8465018272399902,0.04544355347752571
KittiStereo,DeepJSCCWZJoint,16,2.0,1.7316374778747559,0.2489602416753769,0.002971033798530698,0.1966623067855835,0.043052788823843,0.9639503955841064,0.014500080607831478,26.224477767944336,2.11910080909729,0.8493598103523254,0.04411526769399643,1.7056102752685547,0.2199314534664154,0.0029946251306682825,0.19712691009044647,0.043790847063064575,0.9637557864189148,0.014775385148823261,26.18398666381836,2.116419792175293,0.8487100005149841,0.044744350016117096
KittiStereo,DeepJSCCWZJoint,16,3.0,1.7231732606887817,0.2437901496887207,0.002925844630226493,0.19522608816623688,0.04285877197980881,0.9649187922477722,0.014022200368344784,26.291364669799805,2.1161863803863525,0.8512158989906311,0.043467167764902115,1.7238072156906128,0.23439612984657288,0.0029423092491924763,0.19576774537563324,0.04328300058841705,0.9647655487060547,0.014159409329295158,26.256258010864258,2.1014065742492676,0.8506755828857422,0.04385994002223015
KittiStereo,DeepJSCCWZJoint,16,4.0,1.727347493171692,0.22993111610412598,0.0028859060257673264,0.19434678554534912,0.042736299335956573,0.9657297730445862,0.013548199087381363,26.348482131958008,2.1024725437164307,0.8527124524116516,0.04278787598013878,1.6981337070465088,0.223372682929039,0.00290331756696105,0.19483321905136108,0.04290613532066345,0.9655850529670715,0.013750456273555756,26.315322875976562,2.097460985183716,0.8521620631217957,0.04326806217432022
KittiStereo,DeepJSCCWZJoint,16,5.0,1.7274324893951416,0.2542283535003662,0.0028592762537300587,0.1940276324748993,0.04227298125624657,0.9664226770401001,0.013138897716999054,26.386762619018555,2.0918753147125244,0.8538491725921631,0.042205482721328735,1.7197620868682861,0.22727449238300323,0.0028741839341819286,0.1943577378988266,0.042687803506851196,0.9662908911705017,0.013318208046257496,26.356168746948242,2.0838887691497803,0.8533591032028198,0.04259683936834335


==> results3/KittiStereo_16_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint2,16,-5.0,1.7168492078781128,0.20585402846336365,0.003601307747885585,0.21125590801239014,0.046238042414188385,0.9527139663696289,0.020838283002376556,25.409156799316406,2.2118980884552,0.8261327147483826,0.052216652780771255,1.7287812232971191,0.25977399945259094,0.0036248634569346905,0.2119707316160202,0.04700761288404465,0.952350378036499,0.021347861737012863,25.3685245513916,2.19040584564209,0.8252876996994019,0.05309522524476051
KittiStereo,DeepJSCCWZJoint2,16,-4.0,1.7158374786376953,0.23856619000434875,0.0034499228931963444,0.2072012573480606,0.04561445489525795,0.955287516117096,0.019730551168322563,25.600360870361328,2.201554298400879,0.8313159942626953,0.05083133280277252,1.7321614027023315,0.24138563871383667,0.0034776926040649414,0.20767728984355927,0.04627635329961777,0.9548032879829407,0.020093748345971107,25.547828674316406,2.174820899963379,0.8303549289703369,0.05150815099477768
KittiStereo,DeepJSCCWZJoint2,16,-3.0,1.7147775888442993,0.22308705747127533,0.0033288244158029556,0.20378273725509644,0.044869523495435715,0.9573497176170349,0.018380602821707726,25.748767852783203,2.1850578784942627,0.8356446027755737,0.04912381246685982,1.721766710281372,0.23826812207698822,0.0033533002715557814,0.20426619052886963,0.04541831836104393,0.957071840763092,0.01887219399213791,25.70706558227539,2.1676204204559326,0.8349671959877014,0.04989035800099373
KittiStereo,DeepJSCCWZJoint2,16,-2.0,1.7101895809173584,0.2392248660326004,0.003219840582460165,0.2006588578224182,0.044026121497154236,0.9593891501426697,0.017502209171652794,25.89200782775879,2.169616222381592,0.8397457599639893,0.04794980213046074,1.727936029434204,0.24790921807289124,0.003238011384382844,0.20110131800174713,0.044670164585113525,0.9591655731201172,0.017653746530413628,25.854074478149414,2.1478352546691895,0.8391439318656921,0.048370786011219025
KittiStereo,DeepJSCCWZJoint2,16,-1.0,1.7047051191329956,0.23127637803554535,0.003132240381091833,0.1980213075876236,0.04334832355380058,0.9610512852668762,0.016539787873625755,26.009082794189453,2.1549601554870605,0.8432742357254028,0.0465363934636116,1.7133032083511353,0.2539058327674866,0.003151953686028719,0.19827629625797272,0.04419892653822899,0.9608497619628906,0.016847124323248863,25.97475242614746,2.1452412605285645,0.8426193594932556,0.04733206704258919
KittiStereo,DeepJSCCWZJoint2,16,0.0,1.7220052480697632,0.2180061787366867,0.003052153391763568,0.19554099440574646,0.04301987215876579,0.9626152515411377,0.015689240768551826,26.118989944458008,2.1449332237243652,0.846514105796814,0.045408010482788086,1.7154834270477295,0.2553323209285736,0.0030735472682863474,0.195914626121521,0.043685801327228546,0.9623290300369263,0.016033215448260307,26.079301834106445,2.1316425800323486,0.8457821011543274,0.046107057482004166
KittiStereo,DeepJSCCWZJoint2,16,1.0,1.7192455530166626,0.23711948096752167,0.0029873827006667852,0.19340278208255768,0.04210737720131874,0.9639272093772888,0.014901881106197834,26.208660125732422,2.1334519386291504,0.8491640686988831,0.04431246966123581,1.7480086088180542,0.2552996873855591,0.0030065623577684164,0.19388732314109802,0.0430011972784996,0.9636590480804443,0.015324554406106472,26.173980712890625,2.121202230453491,0.8485352993011475,0.045011505484580994
KittiStereo,DeepJSCCWZJoint2,16,2.0,1.7115983963012695,0.2369791865348816,0.002923743100836873,0.19153371453285217,0.04220341145992279,0.9650511145591736,0.014406531117856503,26.30206871032715,2.1272342205047607,0.8516974449157715,0.04351479187607765,1.7056231498718262,0.2387574166059494,0.0029428720008581877,0.1916755586862564,0.04238149896264076,0.9648147821426392,0.014653155580163002,26.264690399169922,2.113267660140991,0.8510335683822632,0.044187165796756744
KittiStereo,DeepJSCCWZJoint2,16,3.0,1.7216432094573975,0.25646284222602844,0.00286657246761024,0.18951581418514252,0.04155591502785683,0.9661923050880432,0.013675881549715996,26.388193130493164,2.1164112091064453,0.8540489673614502,0.042659495025873184,1.7161650657653809,0.24738049507141113,0.002888535149395466,0.18981795012950897,0.0420863963663578,0.9658878445625305,0.014101101085543633,26.3461856842041,2.1057469844818115,0.8533070087432861,0.043348345905542374
KittiStereo,DeepJSCCWZJoint2,16,4.0,1.732066035270691,0.24961134791374207,0.0028267165180295706,0.188251331448555,0.040965329855680466,0.9669727087020874,0.013280725106596947,26.44451141357422,2.105635643005371,0.8554592728614807,0.041937172412872314,1.7278599739074707,0.25676050782203674,0.0028487201780080795,0.18889498710632324,0.0416545644402504,0.9667478203773499,0.013515675440430641,26.402433395385742,2.0915024280548096,0.8548023700714111,0.042442742735147476
KittiStereo,DeepJSCCWZJoint2,16,5.0,1.7377052307128906,0.23105445504188538,0.002798241563141346,0.1883450597524643,0.04092616215348244,0.9675977230072021,0.012800193391740322,26.478599548339844,2.086442708969116,0.8560647964477539,0.041207317262887955,1.7194061279296875,0.23610778152942657,0.002819239627569914,0.18866096436977386,0.04120761528611183,0.9673543572425842,0.013043000362813473,26.438350677490234,2.0739662647247314,0.8554153442382812,0.04174153879284859


==> results3/KittiStereo_16_Separation_msssim.csv <==
model/snr,test/msssim
0.1804688725087600,0.8976666951209040
0.7230445458229980,0.9319001743544230
1.804998501284800,0.9419636621795770
2.9231160159542100,0.9507856220690770
4.7097968160946500,0.9573385565909060
5.8088504589813600,0.9599278871252300
6.915950242351030,0.962347766092332
16.545242708620700,0.9688798630153320
31.802947578923000,0.9736897578920560

==> results3/KittiStereo_16_Separation_psnr.csv <==
model/snr,test/psnr
0.016022816066335377,17.729045191320893
0.03964861330611136,18.608537091320898
0.3043761795339748,21.300896391320904
1.340114627342118,22.88988199132089
2.332581135955196,23.7988663913209
4.153097894725978,24.5601963913209
5.688858379554856,25.0051263913209
6.803709103265724,25.281266391320898
10.13322763459492,25.768436391320904
16.027090136550942,26.253096391320895
24.68261144286003,26.640266391320893
36.30042077305667,27.1513463913209
51.273215431041464,27.325826391320902
75.11347587045184,27.645696391320897
99.85648213588956,27.806546391320893


==> results3/KittiStereo_32_DeepJSCCWZ.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZ,32,-5.0,1.6572574377059937,0.19288842380046844,0.005426341202110052,0.2703346610069275,0.04902756214141846,0.9326484203338623,0.028270648792386055,23.55691909790039,2.114365577697754,0.7818585634231567,0.05727449432015419,1.68064284324646,0.2557844817638397,0.005482221953570843,0.2714535593986511,0.04957863688468933,0.9322316646575928,0.02830466814339161,23.493892669677734,2.0958220958709717,0.7807124853134155,0.05788861960172653
KittiStereo,DeepJSCCWZ,32,-4.0,1.6624373197555542,0.2273695319890976,0.00521825673058629,0.2664391100406647,0.048009421676397324,0.9358463883399963,0.02642582729458809,23.720792770385742,2.097531318664551,0.7871032953262329,0.05569442734122276,1.6764233112335205,0.22675395011901855,0.005260006990283728,0.26744669675827026,0.049053288996219635,0.9352939128875732,0.026883775368332863,23.667232513427734,2.0771002769470215,0.7858654260635376,0.05651464685797691
KittiStereo,DeepJSCCWZ,32,-3.0,1.6591860055923462,0.22101423144340515,0.005074270535260439,0.26338455080986023,0.04741055145859718,0.9382641911506653,0.025229884311556816,23.843425750732422,2.0884501934051514,0.7912817001342773,0.05431701987981796,1.652201771736145,0.19304899871349335,0.005104260519146919,0.2641755938529968,0.04856213927268982,0.9379645586013794,0.0257536880671978,23.802608489990234,2.0750176906585693,0.7903046607971191,0.055344756692647934
KittiStereo,DeepJSCCWZ,32,-2.0,1.6657965183258057,0.21630007028579712,0.004932574462145567,0.2613930106163025,0.0468379482626915,0.9404587149620056,0.024045635014772415,23.962324142456055,2.07832932472229,0.794813334941864,0.05334433540701866,1.671655297279358,0.21821732819080353,0.004964827559888363,0.26200443506240845,0.04734249785542488,0.940049946308136,0.02445722185075283,23.920812606811523,2.0607376098632812,0.7937836647033691,0.053977373987436295
KittiStereo,DeepJSCCWZ,32,-1.0,1.6746315956115723,0.2121872752904892,0.0048212213441729546,0.2576436400413513,0.04652082547545433,0.9424600005149841,0.023177633062005043,24.071128845214844,2.0761075019836426,0.7984600067138672,0.05235891044139862,1.6763557195663452,0.2438640147447586,0.004874228034168482,0.25834277272224426,0.04733705520629883,0.9420614838600159,0.02373400889337063,24.018022537231445,2.0688703060150146,0.7973429560661316,0.05313950031995773
KittiStereo,DeepJSCCWZ,32,0.0,1.66107976436615,0.21387839317321777,0.004728805739432573,0.25542116165161133,0.04637511074542999,0.9441456198692322,0.022589577361941338,24.161808013916016,2.0748865604400635,0.8013520240783691,0.05147663503885269,1.6700356006622314,0.2185944765806198,0.00476142019033432,0.25610023736953735,0.04712199419736862,0.9438424110412598,0.02295302227139473,24.113584518432617,2.0524470806121826,0.8003284931182861,0.05216867849230766
KittiStereo,DeepJSCCWZ,32,1.0,1.6534931659698486,0.22098249197006226,0.004643897991627455,0.2534099519252777,0.04573094844818115,0.9456954598426819,0.021767519414424896,24.2392520904541,2.0705244541168213,0.8037824630737305,0.05058002099394798,1.6759889125823975,0.25010421872138977,0.004671772941946983,0.2543787956237793,0.04642106592655182,0.9454011917114258,0.02190857194364071,24.19475555419922,2.0423645973205566,0.8027949333190918,0.05113103240728378
KittiStereo,DeepJSCCWZ,32,2.0,1.6578108072280884,0.2236429899930954,0.004568201955407858,0.25203585624694824,0.04564809054136276,0.946974515914917,0.020994456484913826,24.3084659576416,2.0526254177093506,0.8058292269706726,0.04981640726327896,1.6522057056427002,0.20074526965618134,0.0046037472784519196,0.2528686225414276,0.04612722247838974,0.9466660022735596,0.021251417696475983,24.25946617126465,2.0370302200317383,0.8047576546669006,0.050420645624399185
KittiStereo,DeepJSCCWZ,32,3.0,1.665594458580017,0.21986204385757446,0.004516725428402424,0.2510956823825836,0.045392896980047226,0.9480010867118835,0.020535729825496674,24.35902976989746,2.046401262283325,0.8073835372924805,0.049179211258888245,1.6661971807479858,0.23306122422218323,0.004546863958239555,0.251691997051239,0.04569242149591446,0.9477962255477905,0.020620759576559067,24.315446853637695,2.032172441482544,0.8065148591995239,0.04956453666090965
KittiStereo,DeepJSCCWZ,32,4.0,1.658154010772705,0.2253759205341339,0.004454899579286575,0.2503477931022644,0.045005910098552704,0.9489786028862,0.019987381994724274,24.41712760925293,2.0354068279266357,0.8087199330329895,0.04852922260761261,1.6707533597946167,0.23054975271224976,0.004495284985750914,0.2510230243206024,0.045560725033283234,0.9487510323524475,0.020004894584417343,24.36286163330078,2.0185465812683105,0.8077512383460999,0.04903795197606087
KittiStereo,DeepJSCCWZ,32,5.0,1.665145993232727,0.21963734924793243,0.004421783611178398,0.2505077123641968,0.04428724944591522,0.949632465839386,0.01952468417584896,24.447399139404297,2.0284228324890137,0.8093686103820801,0.04802126809954643,1.659001350402832,0.21600420773029327,0.004446825012564659,0.2512185275554657,0.0450061559677124,0.9494368433952332,0.019554829224944115,24.400304794311523,2.000128984451294,0.808452844619751,0.04845039173960686


==> results3/KittiStereo_32_DeepJSCCWZBaseline.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline,32,-5.0,1.5376611948013306,0.19945159554481506,0.010982072912156582,0.4487575590610504,0.041546229273080826,0.7869969010353088,0.03863995522260666,20.13040542602539,1.6206687688827515,0.566173255443573,0.07020679861307144,1.5276339054107666,0.1940515786409378,0.011041256599128246,0.4493265748023987,0.04113809019327164,0.7862856984138489,0.03934609517455101,20.10540771484375,1.61039400100708,0.5651921629905701,0.0708620697259903
KittiStereo,DeepJSCCWZBaseline,32,-4.0,1.5170350074768066,0.17250750958919525,0.009847399778664112,0.4326464831829071,0.041546519845724106,0.8082730174064636,0.03579919412732124,20.624902725219727,1.6233724355697632,0.5889163017272949,0.06898215413093567,1.5307304859161377,0.1843859851360321,0.009816478937864304,0.4324371814727783,0.04238108545541763,0.8089091181755066,0.035523608326911926,20.62983512878418,1.6081455945968628,0.5889580249786377,0.06914849579334259
KittiStereo,DeepJSCCWZBaseline,32,-3.0,1.5558785200119019,0.20451676845550537,0.00884235743433237,0.416543185710907,0.04238345846533775,0.8288288116455078,0.03207321837544441,21.104290008544922,1.6233875751495361,0.6119326949119568,0.06671039015054703,1.563510537147522,0.199790358543396,0.008845389820635319,0.4168855547904968,0.04280983656644821,0.8289693593978882,0.03275565430521965,21.096172332763672,1.6069339513778687,0.61146080493927,0.06720418483018875
KittiStereo,DeepJSCCWZBaseline,32,-2.0,1.5845690965652466,0.2083061933517456,0.008032960817217827,0.40185850858688354,0.04173608496785164,0.847636342048645,0.029403651133179665,21.54487419128418,1.638831377029419,0.633997917175293,0.06427276879549026,1.587199330329895,0.21841028332710266,0.008031396195292473,0.4022510051727295,0.04180517420172691,0.8474657535552979,0.028991976752877235,21.53532600402832,1.6121387481689453,0.6334494948387146,0.0644572377204895
KittiStereo,DeepJSCCWZBaseline,32,-1.0,1.6090383529663086,0.23439162969589233,0.007333160378038883,0.3884376883506775,0.0417330376803875,0.8641822338104248,0.026385502889752388,21.952550888061523,1.6336934566497803,0.6553712487220764,0.06154096499085426,1.6067761182785034,0.2125149518251419,0.007331760600209236,0.38865217566490173,0.041843563318252563,0.8643074631690979,0.0262044258415699,21.94718360900879,1.6202630996704102,0.6545774340629578,0.06167447566986084
KittiStereo,DeepJSCCWZBaseline,32,0.0,1.6348371505737305,0.22600530087947845,0.0067476024851202965,0.3761608302593231,0.040891341865062714,0.8785293698310852,0.02316564880311489,22.331758499145508,1.6380256414413452,0.6745749711990356,0.058321963995695114,1.6209052801132202,0.22453545033931732,0.006736586801707745,0.37648358941078186,0.04104894772171974,0.8787095546722412,0.02316391095519066,22.328895568847656,1.6153830289840698,0.6741033792495728,0.05843468755483627
KittiStereo,DeepJSCCWZBaseline,32,1.0,1.6332982778549194,0.22872237861156464,0.006234040483832359,0.36570319533348083,0.03974275290966034,0.8910412192344666,0.020657455548644066,22.6815242767334,1.6233265399932861,0.6919680833816528,0.05517125502228737,1.61323881149292,0.21947480738162994,0.00624905014410615,0.3663846254348755,0.040223367512226105,0.8909885287284851,0.02075236104428768,22.670257568359375,1.6233081817626953,0.6916022300720215,0.055652957409620285
KittiStereo,DeepJSCCWZBaseline,32,2.0,1.645488977432251,0.23700068891048431,0.005816614255309105,0.35439249873161316,0.039222247898578644,0.9015891551971436,0.018671590834856033,22.996658325195312,1.6233608722686768,0.7077711820602417,0.05287252366542816,1.6485568284988403,0.23415231704711914,0.005832321010529995,0.35546329617500305,0.039674606174230576,0.901523768901825,0.018789226189255714,22.9814453125,1.6177468299865723,0.7073066234588623,0.05333000048995018
KittiStereo,DeepJSCCWZBaseline,32,3.0,1.6326789855957031,0.20054730772972107,0.005479057319462299,0.3449108600616455,0.03832890838384628,0.9103306531906128,0.01721738465130329,23.266149520874023,1.621232032775879,0.7212122082710266,0.051078636199235916,1.6654304265975952,0.23025387525558472,0.005486792419105768,0.345267117023468,0.03857940062880516,0.9104007482528687,0.01714824140071869,23.256467819213867,1.6126327514648438,0.7209245562553406,0.05105828493833542
KittiStereo,DeepJSCCWZBaseline,32,4.0,1.6493518352508545,0.2096230834722519,0.00518957432359457,0.3372165858745575,0.03793561831116676,0.9176164269447327,0.015868742018938065,23.510881423950195,1.6181743144989014,0.7326424717903137,0.049111682921648026,1.6470080614089966,0.23549313843250275,0.005198370665311813,0.3375416100025177,0.03786293417215347,0.9177246689796448,0.015728285536170006,23.499727249145508,1.6095330715179443,0.7324056625366211,0.04931958392262459
KittiStereo,DeepJSCCWZBaseline,32,5.0,1.6527283191680908,0.21760864555835724,0.0049537778832018375,0.3309767246246338,0.037175778299570084,0.9237310886383057,0.01476373989135027,23.717632293701172,1.614308476448059,0.7420486807823181,0.04760203883051872,1.6486754417419434,0.22261132299900055,0.004967977758497,0.3314078152179718,0.037284836173057556,0.9236114025115967,0.01478294376283884,23.702409744262695,1.60732102394104,0.741488516330719,0.04786130040884018


==> results3/KittiStereo_32_DeepJSCCWZBaseline2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZBaseline2,32,-5.0,1.7084819078445435,0.2292296439409256,0.004942290019243956,0.24192383885383606,0.04899805411696434,0.9356231093406677,0.028663640841841698,23.98846435546875,2.206912040710449,0.7958518266677856,0.05782775953412056,1.7054115533828735,0.24555088579654694,0.004979915451258421,0.242669016122818,0.049336209893226624,0.9351640343666077,0.029020920395851135,23.94828224182129,2.198117733001709,0.7948649525642395,0.058872926980257034
KittiStereo,DeepJSCCWZBaseline2,32,-4.0,1.7143696546554565,0.2348281741142273,0.004765280056744814,0.23788192868232727,0.04839509725570679,0.9386502504348755,0.027067337185144424,24.166065216064453,2.2226691246032715,0.8014606237411499,0.05631047487258911,1.7088394165039062,0.2210935801267624,0.004777001682668924,0.23831729590892792,0.048769112676382065,0.9383476972579956,0.027323029935359955,24.118309020996094,2.161912202835083,0.8005355596542358,0.05693851038813591
KittiStereo,DeepJSCCWZBaseline2,32,-3.0,1.7176411151885986,0.23751650750637054,0.004567243624478579,0.23424136638641357,0.047808967530727386,0.9415927529335022,0.025712870061397552,24.344528198242188,2.2012810707092285,0.8067823052406311,0.05461633950471878,1.71054208278656,0.22981777787208557,0.004612772259861231,0.23478901386260986,0.0480077899992466,0.9411889314651489,0.0261484757065773,24.287109375,2.1789801120758057,0.8057267069816589,0.05568902567028999
KittiStereo,DeepJSCCWZBaseline2,32,-2.0,1.7343932390213013,0.2723842263221741,0.0044328924268484116,0.2307792603969574,0.046954307705163956,0.943938672542572,0.024620654061436653,24.479652404785156,2.1921215057373047,0.8113950490951538,0.053256355226039886,1.7250059843063354,0.2558101713657379,0.0044623143039643764,0.23116180300712585,0.0475943461060524,0.94359290599823,0.024828072637319565,24.429292678833008,2.168745994567871,0.8104321360588074,0.05421307682991028
KittiStereo,DeepJSCCWZBaseline2,32,-1.0,1.7184081077575684,0.24593575298786163,0.004288803320378065,0.22820772230625153,0.046505458652973175,0.9462236762046814,0.023332150653004646,24.619199752807617,2.1849966049194336,0.8155493140220642,0.051815055310726166,1.7133564949035645,0.2090158462524414,0.004322594963014126,0.22862961888313293,0.04677712544798851,0.9458849430084229,0.0237074326723814,24.57025718688965,2.166302442550659,0.8146169781684875,0.05265860632061958
KittiStereo,DeepJSCCWZBaseline2,32,0.0,1.7378612756729126,0.23414336144924164,0.00417016027495265,0.22681380808353424,0.04609764739871025,0.9481294751167297,0.022453714162111282,24.73456573486328,2.165354013442993,0.818965494632721,0.05073682218790054,1.7293381690979004,0.2345723956823349,0.004208026919513941,0.22748678922653198,0.046561211347579956,0.9478430151939392,0.02267371490597725,24.67744255065918,2.1466805934906006,0.8180351257324219,0.0514368861913681
KittiStereo,DeepJSCCWZBaseline2,32,1.0,1.726828694343567,0.25329798460006714,0.004060302395373583,0.22446338832378387,0.045310910791158676,0.9501378536224365,0.02121960185468197,24.854286193847656,2.1567864418029785,0.8227198123931885,0.0492958165705204,1.7344025373458862,0.24095895886421204,0.004077071789652109,0.2248186320066452,0.045751750469207764,0.9498400688171387,0.021510936319828033,24.805078506469727,2.123901844024658,0.8218825459480286,0.049997374415397644
KittiStereo,DeepJSCCWZBaseline2,32,2.0,1.736561894416809,0.23061209917068481,0.003961757756769657,0.2226758897304535,0.04511149972677231,0.9518085718154907,0.020350895822048187,24.952463150024414,2.144925594329834,0.8260582089424133,0.0482039600610733,1.7175607681274414,0.23714464902877808,0.0039979033172130585,0.22289732098579407,0.04538511484861374,0.9514517188072205,0.02059476636350155,24.894357681274414,2.1221256256103516,0.8250346183776855,0.049004413187503815
KittiStereo,DeepJSCCWZBaseline2,32,3.0,1.723976492881775,0.22857873141765594,0.003879954805597663,0.22127500176429749,0.04468325525522232,0.9531722068786621,0.019641421735286713,25.036914825439453,2.1327314376831055,0.8286883234977722,0.047279030084609985,1.7145287990570068,0.23937393724918365,0.003907916601747274,0.2214147448539734,0.04488294571638107,0.9528862833976746,0.019842013716697693,24.98834800720215,2.1067163944244385,0.8278266787528992,0.04814120754599571
KittiStereo,DeepJSCCWZBaseline2,32,4.0,1.7128468751907349,0.23762455582618713,0.003810211783275008,0.2200118452310562,0.044316843152046204,0.9544224739074707,0.018906231969594955,25.109560012817383,2.112612247467041,0.8311036825180054,0.046453412622213364,1.7411912679672241,0.2642569839954376,0.0038393144495785236,0.22039645910263062,0.044669438153505325,0.9541356563568115,0.01917019858956337,25.068008422851562,2.1062827110290527,0.8302322030067444,0.0473349504172802
KittiStereo,DeepJSCCWZBaseline2,32,5.0,1.7282092571258545,0.24040484428405762,0.0037582512013614178,0.21937532722949982,0.04371009021997452,0.9554442763328552,0.018317731097340584,25.17170524597168,2.1066222190856934,0.8330531120300293,0.04571154713630676,1.7283637523651123,0.22339999675750732,0.0037843426689505577,0.2195994257926941,0.044058121740818024,0.9551469683647156,0.01855401322245598,25.121912002563477,2.083808183670044,0.8321539163589478,0.04647260904312134


==> results3/KittiStereo_32_DeepJSCCWZJoint.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint,32,-5.0,1.703015923500061,0.24017329514026642,0.004219471011310816,0.23690541088581085,0.05042416974902153,0.9429042339324951,0.025684811174869537,24.6944580078125,2.191067695617676,0.8055219650268555,0.058313798159360886,1.7146724462509155,0.23036091029644012,0.004238533787429333,0.23717431724071503,0.05049942061305046,0.9428218007087708,0.02603781782090664,24.659957885742188,2.167559862136841,0.8051398396492004,0.05872221291065216
KittiStereo,DeepJSCCWZJoint,32,-4.0,1.7356473207473755,0.2640701234340668,0.004047818016260862,0.23248928785324097,0.049177344888448715,0.9456888437271118,0.024744344875216484,24.876941680908203,2.177855968475342,0.8107784986495972,0.05697888135910034,1.7162221670150757,0.2290465533733368,0.004054516553878784,0.23326784372329712,0.04991971701383591,0.9457021355628967,0.024657459929585457,24.853866577148438,2.1581008434295654,0.8103671669960022,0.05715138837695122
KittiStereo,DeepJSCCWZJoint,32,-3.0,1.7200343608856201,0.24715882539749146,0.0038791417609900236,0.22931736707687378,0.048859402537345886,0.948542594909668,0.022706452757120132,25.053834915161133,2.1628432273864746,0.8155272006988525,0.05485716834664345,1.7096360921859741,0.2425827831029892,0.003908259328454733,0.230180025100708,0.049207817763090134,0.9482096433639526,0.023074686527252197,25.00817108154297,2.1343860626220703,0.8147544860839844,0.05557044968008995
KittiStereo,DeepJSCCWZJoint,32,-2.0,1.7213760614395142,0.24492797255516052,0.003743925364688039,0.2260863333940506,0.0480235330760479,0.9509140849113464,0.021246660500764847,25.201099395751953,2.137699842453003,0.8198115229606628,0.05324438586831093,1.7021214962005615,0.24352668225765228,0.003770750481635332,0.22685207426548004,0.048428360372781754,0.9506635665893555,0.0216397512704134,25.163545608520508,2.1285643577575684,0.8190460801124573,0.053961560130119324
KittiStereo,DeepJSCCWZJoint,32,-1.0,1.7191846370697021,0.24359066784381866,0.003631914034485817,0.22389480471611023,0.04741191491484642,0.9529252052307129,0.020249517634510994,25.336708068847656,2.1331424713134766,0.8232241272926331,0.0521874725818634,1.7234840393066406,0.24332290887832642,0.0036562460009008646,0.22450707852840424,0.04802278056740761,0.9526187181472778,0.020523730665445328,25.292837142944336,2.10646390914917,0.8225516676902771,0.052560560405254364
KittiStereo,DeepJSCCWZJoint,32,0.0,1.7139291763305664,0.21836525201797485,0.003546189982444048,0.2220529168844223,0.047175779938697815,0.954554557800293,0.0195216815918684,25.44585609436035,2.1192963123321533,0.8260324001312256,0.05130234733223915,1.7217590808868408,0.23213037848472595,0.003551107132807374,0.22231324017047882,0.04750581085681915,0.9545496106147766,0.01960303820669651,25.419376373291016,2.0945510864257812,0.8258397579193115,0.05152285099029541
KittiStereo,DeepJSCCWZJoint,32,1.0,1.7243916988372803,0.24520987272262573,0.0034493282437324524,0.21988952159881592,0.046492792665958405,0.9562380313873291,0.018231313675642014,25.554668426513672,2.099680185317993,0.8289597034454346,0.04977400228381157,1.7103017568588257,0.25069111585617065,0.0034662680700421333,0.22051769495010376,0.046417511999607086,0.956070065498352,0.018409449607133865,25.517351150512695,2.078216552734375,0.8283920884132385,0.05005418136715889
KittiStereo,DeepJSCCWZJoint,32,2.0,1.7219401597976685,0.23883526027202606,0.003377750748768449,0.21830910444259644,0.04584576189517975,0.9576236605644226,0.017490001395344734,25.6419620513916,2.0904486179351807,0.8312622904777527,0.048753563314676285,1.7019336223602295,0.2452048808336258,0.0033989602234214544,0.21924422681331635,0.04634802043437958,0.9574662446975708,0.017627106979489326,25.603885650634766,2.0763654708862305,0.8306488990783691,0.04921562597155571
KittiStereo,DeepJSCCWZJoint,32,3.0,1.7049001455307007,0.21421392261981964,0.003313373075798154,0.2170424610376358,0.045572612434625626,0.9588403701782227,0.01650473289191723,25.7188777923584,2.0753846168518066,0.833156168460846,0.0476188063621521,1.710724115371704,0.2408376783132553,0.003330312902107835,0.21781428158283234,0.04552251100540161,0.9587118029594421,0.01670018769800663,25.686996459960938,2.057298183441162,0.8326363563537598,0.04805455729365349
KittiStereo,DeepJSCCWZJoint,32,4.0,1.7159663438796997,0.2241572141647339,0.003269338048994541,0.21655268967151642,0.04509834945201874,0.9596894383430481,0.01614813692867756,25.7766170501709,2.0661368370056152,0.8343508243560791,0.047138966619968414,1.711238980293274,0.2406972497701645,0.003287300933152437,0.21715395152568817,0.04527021571993828,0.9596210718154907,0.016159702092409134,25.741342544555664,2.0474462509155273,0.8339315056800842,0.04737479239702225
KittiStereo,DeepJSCCWZJoint,32,5.0,1.7012653350830078,0.23746447265148163,0.0032362639904022217,0.21602599322795868,0.044575147330760956,0.9604613780975342,0.015662822872400284,25.819393157958984,2.061225652694702,0.8352578282356262,0.04662471264600754,1.70627760887146,0.2308546006679535,0.0032493534963577986,0.21667949855327606,0.04478899762034416,0.9604053497314453,0.01557195745408535,25.78989601135254,2.0437307357788086,0.8348850011825562,0.04661872610449791


==> results3/KittiStereo_32_DeepJSCCWZJoint2.csv <==
data/name,model/_target_,model/bw_factor,model/snr,test/is,test/is_std,test/loss,test/lpips,test/lpips_std,test/msssim,test/msssim_std,test/psnr,test/psnr_std,test/ssim,test/ssim_std,val/is,val/is_std,val/loss,val/lpips,val/lpips_std,val/msssim,val/msssim_std,val/psnr,val/psnr_std,val/ssim,val/ssim_std
KittiStereo,DeepJSCCWZJoint2,32,-5.0,1.72269868850708,0.23687724769115448,0.004616785794496536,0.24931851029396057,0.049981191754341125,0.9390871524810791,0.025985218584537506,24.289880752563477,2.17594838142395,0.7925660610198975,0.05878804996609688,1.7045882940292358,0.23508061468601227,0.004654427990317345,0.24949035048484802,0.05065774917602539,0.9386458992958069,0.02642376348376274,24.246994018554688,2.1572868824005127,0.7915257811546326,0.05991610139608383
KittiStereo,DeepJSCCWZJoint2,32,-4.0,1.7391159534454346,0.24386414885520935,0.004448664840310812,0.24564962089061737,0.049851175397634506,0.9417356848716736,0.02487953193485737,24.449108123779297,2.1614785194396973,0.7971175909042358,0.05791696533560753,1.7135924100875854,0.22803398966789246,0.004488958977162838,0.24637538194656372,0.050299022346735,0.9411126375198364,0.025229714810848236,24.40181541442871,2.1465108394622803,0.7959117293357849,0.05866887420415878
KittiStereo,DeepJSCCWZJoint2,32,-3.0,1.7083536386489868,0.23115193843841553,0.004318763501942158,0.2432563453912735,0.048862118273973465,0.9438565969467163,0.023699279874563217,24.57610321044922,2.1497440338134766,0.8007476925849915,0.056735243648290634,1.7218843698501587,0.24023723602294922,0.0043567148968577385,0.2439253032207489,0.04989338293671608,0.9433825016021729,0.023953545838594437,24.532676696777344,2.1403677463531494,0.7997353672981262,0.0574706606566906
KittiStereo,DeepJSCCWZJoint2,32,-2.0,1.7238434553146362,0.2576107680797577,0.004199756309390068,0.24124333262443542,0.04866012558341026,0.9458070993423462,0.022579379379749298,24.69996452331543,2.144456386566162,0.8040879368782043,0.05578399449586868,1.705481767654419,0.2368045151233673,0.004232646431773901,0.24187318980693817,0.049410898238420486,0.9454084038734436,0.02284225821495056,24.658254623413086,2.131887674331665,0.8031572699546814,0.0564916767179966
KittiStereo,DeepJSCCWZJoint2,32,-1.0,1.7065027952194214,0.23997391760349274,0.004094548523426056,0.23955397307872772,0.04827392101287842,0.9476868510246277,0.02149951085448265,24.81203842163086,2.1314303874969482,0.8071374297142029,0.05486663803458214,1.7216297388076782,0.22992762923240662,0.00413433276116848,0.24001584947109222,0.0488775372505188,0.9472090005874634,0.0217758622020483,24.76011848449707,2.120035409927368,0.8060830235481262,0.05539592355489731
KittiStereo,DeepJSCCWZJoint2,32,0.0,1.714985966682434,0.21866647899150848,0.004010634962469339,0.2384512722492218,0.04799188673496246,0.9490686058998108,0.02070944756269455,24.895885467529297,2.121495246887207,0.8094691038131714,0.05391957610845566,1.7093089818954468,0.23424646258354187,0.004039266612380743,0.23878556489944458,0.048391684889793396,0.9488118886947632,0.020972559228539467,24.858030319213867,2.108337879180908,0.8087885975837708,0.054530300199985504
KittiStereo,DeepJSCCWZJoint2,32,1.0,1.7211576700210571,0.24119965732097626,0.003935948014259338,0.23699554800987244,0.0474962443113327,0.9505205154418945,0.019848324358463287,24.977758407592773,2.112833261489868,0.8119835257530212,0.05293596535921097,1.7152546644210815,0.22723837196826935,0.003964977338910103,0.23755180835723877,0.0483933687210083,0.9501872062683105,0.020192107185721397,24.935531616210938,2.097839117050171,0.8111456632614136,0.053645431995391846
KittiStereo,DeepJSCCWZJoint2,32,2.0,1.724832534790039,0.2400379478931427,0.0038701186422258615,0.23624086380004883,0.047567907720804214,0.9517313241958618,0.019176602363586426,25.049949645996094,2.1075332164764404,0.8140391707420349,0.052290432155132294,1.7127978801727295,0.2352004051208496,0.0038953772746026516,0.23639889061450958,0.04794343560934067,0.9513815641403198,0.019475925713777542,25.009370803833008,2.08703875541687,0.8132399320602417,0.05285150930285454
KittiStereo,DeepJSCCWZJoint2,32,3.0,1.719796061515808,0.22244253754615784,0.0038107489235699177,0.23505930602550507,0.04725902900099754,0.9528011083602905,0.018412865698337555,25.11309242248535,2.0952844619750977,0.8157789707183838,0.051552943885326385,1.7107235193252563,0.23429825901985168,0.0038403004873543978,0.2356460690498352,0.04784432053565979,0.9524527788162231,0.018799159675836563,25.071565628051758,2.0836219787597656,0.8149793148040771,0.0522395521402359
KittiStereo,DeepJSCCWZJoint2,32,4.0,1.7106339931488037,0.24185656011104584,0.003766863839700818,0.23490223288536072,0.0468154102563858,0.9536412358283997,0.017961103469133377,25.163066864013672,2.091688871383667,0.8171795606613159,0.05099627003073692,1.7125545740127563,0.24689282476902008,0.0037951176054775715,0.2351170778274536,0.04767242446541786,0.9533379077911377,0.018210850656032562,25.120262145996094,2.0782227516174316,0.8164568543434143,0.05156474560499191
KittiStereo,DeepJSCCWZJoint2,32,5.0,1.706300973892212,0.21726667881011963,0.003732343204319477,0.23451906442642212,0.046819981187582016,0.9543223977088928,0.01767157018184662,25.20427131652832,2.090963840484619,0.8182741403579712,0.050670020282268524,1.7196937799453735,0.23367412388324738,0.0037563389632850885,0.23492634296417236,0.04760165140032768,0.9540494084358215,0.017828036099672318,25.164447784423828,2.0715136528015137,0.817595899105072,0.051117297261953354


==> results3/KittiStereo_32_Separation_msssim.csv <==
model/snr,test/msssim
0.3935067589621040,0.8976666951209040
1.9688825068903800,0.9319001743544230
6.868016592209990,0.9419636621795770
14.390839274636400,0.9507856220690770
31.601779681084600,0.9573385565909060
45.360444572770600,0.9599278871252300
61.662268239377400,0.962347766092332

==> results3/KittiStereo_32_Separation_psnr.csv <==
model/snr,test/psnr
0.03230236276736640,17.729045191320900
0.0808692391493202,18.608537091320900
0.7013972177356480,21.300896391320900
4.476136469100540,22.88988199132090
10.106097027724400,23.7988663913209
25.554417912629300,24.5601963913209
43.74082642174120,25.0051263913209
59.89787576839230,25.281266391320900
